DeepJSCC-Q: Channel Input Constrained Deep Joint Source-Channel Coding

Recent works have shown that the task of wireless transmission of images can be learned with the use of machine learning techniques. Very promising results in end-to-end image quality, superior to popular digital schemes that utilize source and channel coding separation, have been demonstrated through the training of an autoencoder, with a non-trainable channel layer in the middle. However, these methods assume that any complex value can be transmitted over the channel, which can prevent the application of the algorithm in scenarios where the hardware or protocol can only admit certain sets of channel inputs, such as the use of a digital constellation. Herein, we propose DeepJSCC-Q, an end-to-end optimized joint source-channel coding scheme for wireless image transmission, which is able to operate with a fixed channel input alphabet. We show that DeepJSCC-Q can achieve similar performance to models that use continuous-valued channel input. Importantly, it preserves the graceful degradation of image quality observed in prior work when channel conditions worsen, making DeepJSCC-Q much more attractive for deployment in practical systems.

==> DeepJSCC-Q (ICC2021)(1)/data/16qam_tsnr10_msssim.csv <==
snr,16qam_soft_hard(snr10),16qam_soft_hard(std),16qam_soft_hard_KL(snr10),16qam_soft_hard_KL(std),16qam_nonuniform(snr10),16qam_nonuniform(std),16qam_nonuniform_KL(snr10),16qam_nonuniform_KL(std)
5,0.9865,0.00116,0.9863,0.00117,0.9874,0.00121,0.9876,0.00111
6,0.9890,0.00095,0.9890,0.00091,0.9899,0.00088,0.9900,0.00089
7,0.9907,0.00077,0.9909,0.00079,0.9915,0.00074,0.9916,0.00072
8,0.9919,0.00073,0.9922,0.00072,0.9927,0.00061,0.9928,0.00060
9,0.9928,0.00060,0.9931,0.00062,0.9935,0.00056,0.9936,0.00054
10,0.9934,0.00057,0.9938,0.00053,0.9941,0.00049,0.9941,0.00048
11,0.9939,0.00052,0.9943,0.00048,0.9945,0.00050,0.9946,0.00049
12,0.9943,0.00049,0.9947,0.00045,0.9949,0.00042,0.9949,0.00043
13,0.9946,0.00048,0.9949,0.00046,0.9951,0.00042,0.9952,0.00041
14,0.9948,0.00046,0.9951,0.00041,0.9953,0.00040,0.9954,0.00041
15,0.9950,0.00044,0.9953,0.00042,0.9955,0.00039,0.9955,0.00041
16,0.9951,0.00045,0.9954,0.00040,0.9956,0.00038,0.9956,0.00043
17,0.9952,0.00042,0.9955,0.00040,0.9957,0.00037,0.9957,0.00040
18,0.9953,0.00044,0.9956,0.00038,0.9957,0.00037,0.9957,0.00040
19,0.9953,0.00040,0.9956,0.00039,0.9958,0.00037,0.9958,0.00038
20,0.9954,0.00037,0.9956,0.00040,0.9958,0.00038,0.9958,0.00037
21,0.9954,0.00039,0.9957,0.00041,0.9959,0.00036,0.9959,0.00037
22,0.9954,0.00040,0.9957,0.00039,0.9959,0.00036,0.9959,0.00036
23,0.9954,0.00040,0.9957,0.00036,0.9959,0.00036,0.9959,0.00037
24,0.9955,0.00040,0.9957,0.00038,0.9959,0.00034,0.9959,0.00037
25,0.9955,0.00039,0.9957,0.00035,0.9960,0.00035,0.9959,0.00035


==> DeepJSCC-Q (ICC2021)(1)/data/16qam_tsnr10_psnr.csv <==
snr,16qam_soft_hard(snr10),16qam_soft_hard(std),16qam_soft_hard_KL(snr10),16qam_soft_hard_KL(std),16qam_nonuniform(snr10),16qam_nonuniform(std),16qam_nonuniform_KL(snr10),16qam_nonuniform_KL(std)
-5,15.28,2.06,15.09,2.37,15.30,1.94,16.28,2.26
-4,16.24,2.15,16.01,2.52,16.27,1.99,17.25,2.34
-3,17.40,2.28,17.15,2.71,17.46,2.03,18.44,2.43
-2,18.81,2.36,18.46,2.82,18.85,2.06,19.84,2.46
-1,20.46,2.31,20.06,2.85,20.43,2.08,21.43,2.42
0,22.36,2.19,22.08,2.57,22.31,2.02,23.24,2.31
1,24.41,2.05,24.30,2.22,24.23,2.01,25.12,2.20
2,26.35,2.05,26.49,1.95,26.18,2.01,26.98,2.04
3,28.12,2.04,28.25,1.93,28.04,2.02,28.66,1.99
4,29.62,2.04,29.73,1.91,29.67,2.06,30.11,2.00
5,30.85,2.04,30.96,1.96,31.10,2.05,31.33,2.02
6,31.87,2.06,31.98,2.02,32.24,2.04,32.36,2.07
7,32.69,2.10,32.85,2.08,33.14,2.05,33.18,2.12
8,33.37,2.14,33.56,2.14,33.84,2.08,33.87,2.17
9,33.94,2.18,34.15,2.19,34.39,2.11,34.42,2.21
10,34.40,2.22,34.64,2.23,34.85,2.14,34.88,2.25
11,34.78,2.26,35.03,2.27,35.22,2.18,35.26,2.29
12,35.09,2.28,35.35,2.30,35.52,2.20,35.56,2.32
13,35.35,2.31,35.60,2.33,35.76,2.23,35.79,2.34
14,35.55,2.33,35.80,2.35,35.96,2.24,35.98,2.35
15,35.70,2.35,35.95,2.36,36.11,2.25,36.13,2.37
16,35.83,2.36,36.08,2.38,36.24,2.26,36.25,2.38
17,35.93,2.37,36.17,2.39,36.34,2.27,36.34,2.39
18,36.00,2.38,36.25,2.40,36.41,2.28,36.41,2.40
19,36.06,2.39,36.31,2.41,36.48,2.29,36.47,2.40
20,36.11,2.39,36.35,2.41,36.53,2.29,36.51,2.41
21,36.15,2.40,36.39,2.41,36.56,2.29,36.54,2.41
22,36.18,2.40,36.42,2.42,36.60,2.30,36.57,2.41
23,36.20,2.40,36.44,2.42,36.62,2.30,36.59,2.42
24,36.22,2.40,36.46,2.42,36.64,2.30,36.61,2.42
25,36.24,2.41,36.47,2.42,36.66,2.30,36.63,2.42


==> DeepJSCC-Q (ICC2021)(1)/data/16qam_tsnr10_ssim.csv <==
snr,16qam_soft_hard(snr10),16qam_soft_hard(std),16qam_soft_hard_KL(snr10),16qam_soft_hard_KL(std),16qam_nonuniform(snr10),16qam_nonuniform(std),16qam_nonuniform_KL(snr10),16qam_nonuniform_KL(std)
-5,0.5151,0.0733,0.4902,0.0730,0.5047,0.0758,0.4829,0.0792
-4,0.5766,0.0729,0.5525,0.0733,0.5667,0.0750,0.5414,0.0821
-3,0.6413,0.0709,0.6179,0.0719,0.6317,0.0724,0.6043,0.0821
-2,0.7077,0.0669,0.6875,0.0688,0.7008,0.0678,0.6713,0.0809
-1,0.7723,0.0617,0.7544,0.0644,0.7670,0.0609,0.7388,0.0748
0,0.8315,0.0535,0.8178,0.0565,0.8285,0.0504,0.8061,0.0629
1,0.8817,0.0432,0.8706,0.0463,0.8801,0.0391,0.8645,0.0489
2,0.9200,0.0313,0.9126,0.0352,0.9185,0.0284,0.9107,0.0338
3,0.9466,0.0210,0.9425,0.0243,0.9449,0.0208,0.9422,0.0226
4,0.9629,0.0151,0.9612,0.0167,0.9618,0.0153,0.9619,0.0154
5,0.9727,0.0114,0.9722,0.0123,0.9719,0.0119,0.9726,0.0114
6,0.9784,0.0095,0.9786,0.0096,0.9783,0.0091,0.9790,0.0089
7,0.9820,0.0081,0.9823,0.0081,0.9821,0.0077,0.9828,0.0075
8,0.9843,0.0072,0.9848,0.0071,0.9846,0.0068,0.9852,0.0066
9,0.9860,0.0067,0.9864,0.0066,0.9863,0.0062,0.9868,0.0061
10,0.9872,0.0063,0.9875,0.0062,0.9875,0.0058,0.9880,0.0057
11,0.9881,0.0060,0.9884,0.0060,0.9884,0.0055,0.9889,0.0054
12,0.9888,0.0059,0.9890,0.0057,0.9891,0.0053,0.9895,0.0052
13,0.9893,0.0057,0.9895,0.0056,0.9896,0.0051,0.9900,0.0050
14,0.9897,0.0056,0.9899,0.0055,0.9900,0.0050,0.9903,0.0049
15,0.9900,0.0055,0.9902,0.0054,0.9903,0.0049,0.9906,0.0048
16,0.9902,0.0054,0.9904,0.0053,0.9905,0.0048,0.9908,0.0047
17,0.9904,0.0053,0.9906,0.0052,0.9906,0.0048,0.9910,0.0047
18,0.9905,0.0053,0.9907,0.0052,0.9908,0.0047,0.9911,0.0046
19,0.9906,0.0053,0.9908,0.0052,0.9909,0.0047,0.9912,0.0046
20,0.9907,0.0052,0.9909,0.0051,0.9910,0.0047,0.9913,0.0046
21,0.9908,0.0052,0.9910,0.0051,0.9910,0.0047,0.9914,0.0046
22,0.9908,0.0052,0.9910,0.0051,0.9911,0.0046,0.9914,0.0045
23,0.9908,0.0052,0.9910,0.0051,0.9911,0.0046,0.9915,0.0045
24,0.9909,0.0052,0.9911,0.0051,0.9911,0.0046,0.9915,0.0045
25,0.9909,0.0052,0.9911,0.0051,0.9912,0.0046,0.9915,0.0045


==> DeepJSCC-Q (ICC2021)(1)/data/16qam_tsnr8_msssim.csv <==
snr,16qam_soft_hard(snr8),16qam_soft_hard(std),16qam_soft_hard_KL(snr8),16qam_soft_hard_KL(std),16qam_nonuniform(snr8),16qam_nonuniform(std),16qam_nonuniform_KL(snr8),16qam_nonuniform_KL(std)
5,0.9872,0.00112,0.9872,0.00115,0.9879,0.00115,0.9881,0.00105
6,0.9894,0.00094,0.9895,0.00089,0.9902,0.00090,0.9902,0.00087
7,0.9909,0.00079,0.9911,0.00081,0.9916,0.00073,0.9917,0.00074
8,0.9919,0.00073,0.9923,0.00071,0.9926,0.00061,0.9927,0.00062
9,0.9927,0.00061,0.9931,0.00057,0.9934,0.00058,0.9935,0.00055
10,0.9933,0.00059,0.9937,0.00052,0.9939,0.00057,0.9940,0.00053
11,0.9937,0.00054,0.9941,0.00048,0.9943,0.00047,0.9944,0.00048
12,0.9940,0.00052,0.9944,0.00046,0.9946,0.00044,0.9947,0.00047
13,0.9943,0.00055,0.9946,0.00047,0.9948,0.00045,0.9949,0.00042
14,0.9945,0.00045,0.9948,0.00044,0.9950,0.00043,0.9951,0.00042
15,0.9946,0.00045,0.9949,0.00047,0.9951,0.00040,0.9952,0.00044
16,0.9947,0.00044,0.9950,0.00046,0.9952,0.00043,0.9953,0.00041
17,0.9948,0.00046,0.9951,0.00042,0.9953,0.00042,0.9954,0.00041
18,0.9949,0.00041,0.9952,0.00039,0.9954,0.00036,0.9954,0.00040
19,0.9949,0.00042,0.9952,0.00039,0.9954,0.00036,0.9955,0.00039
20,0.9950,0.00040,0.9953,0.00043,0.9955,0.00039,0.9955,0.00039
21,0.9950,0.00040,0.9953,0.00039,0.9955,0.00037,0.9955,0.00036
22,0.9950,0.00043,0.9953,0.00041,0.9955,0.00036,0.9955,0.00037
23,0.9950,0.00041,0.9953,0.00042,0.9955,0.00036,0.9956,0.00037
24,0.9950,0.00041,0.9954,0.00038,0.9955,0.00037,0.9956,0.00041
25,0.9951,0.00041,0.9954,0.00039,0.9956,0.00037,0.9956,0.00034


==> DeepJSCC-Q (ICC2021)(1)/data/16qam_tsnr8_psnr.csv <==
snr,16qam_soft_hard(snr8),16qam_soft_hard(std),16qam_soft_hard_KL(snr8),16qam_soft_hard_KL(std),16qam_nonuniform(snr8),16qam_nonuniform(std),16qam_nonuniform_KL(snr8),16qam_nonuniform_KL(std)
-5,15.39,2.06,15.13,2.35,15.47,1.95,16.35,2.25
-4,16.40,2.17,16.11,2.52,16.48,2.00,17.36,2.36
-3,17.60,2.30,17.25,2.67,17.73,2.06,18.58,2.41
-2,19.09,2.34,18.64,2.79,19.16,2.09,20.03,2.44
-1,20.80,2.30,20.40,2.68,20.90,2.08,21.71,2.38
0,22.82,2.12,22.60,2.38,22.75,2.03,23.55,2.19
1,24.94,2.01,24.94,2.06,24.70,1.98,25.50,2.05
2,26.89,2.03,27.02,1.94,26.68,1.95,27.29,1.99
3,28.57,2.03,28.72,1.93,28.52,1.97,28.96,1.94
4,29.99,2.02,30.12,1.91,30.08,2.01,30.36,1.95
5,31.15,2.01,31.26,1.96,31.40,1.97,31.55,1.98
6,32.07,2.04,32.20,2.01,32.43,1.98,32.51,2.03
7,32.81,2.05,32.98,2.06,33.23,1.99,33.27,2.07
8,33.42,2.09,33.62,2.09,33.86,2.02,33.89,2.11
9,33.92,2.13,34.14,2.13,34.36,2.04,34.40,2.14
10,34.33,2.15,34.56,2.16,34.76,2.07,34.81,2.16
11,34.66,2.17,34.90,2.19,35.09,2.09,35.13,2.18
12,34.93,2.19,35.17,2.20,35.34,2.10,35.39,2.20
13,35.14,2.20,35.39,2.22,35.56,2.12,35.59,2.21
14,35.31,2.21,35.55,2.24,35.73,2.13,35.76,2.22
15,35.45,2.23,35.68,2.24,35.86,2.13,35.88,2.23
16,35.55,2.23,35.79,2.26,35.97,2.14,35.98,2.23
17,35.64,2.24,35.87,2.26,36.05,2.15,36.06,2.24
18,35.70,2.24,35.94,2.27,36.12,2.15,36.12,2.24
19,35.75,2.25,35.98,2.27,36.17,2.15,36.17,2.25
20,35.79,2.25,36.02,2.27,36.21,2.15,36.21,2.25
21,35.83,2.25,36.05,2.27,36.25,2.16,36.24,2.25
22,35.85,2.25,36.08,2.28,36.27,2.16,36.26,2.25
23,35.87,2.26,36.10,2.28,36.29,2.16,36.27,2.25
24,35.89,2.26,36.11,2.28,36.31,2.16,36.29,2.25
25,35.90,2.26,36.12,2.28,36.32,2.16,36.30,2.25


==> DeepJSCC-Q (ICC2021)(1)/data/16qam_tsnr8_ssim.csv <==
snr,16qam_soft_hard(snr8),16qam_soft_hard(std),16qam_soft_hard_KL(snr8),16qam_soft_hard_KL(std),16qam_nonuniform(snr8),16qam_nonuniform(std),16qam_nonuniform_KL(snr8),16qam_nonuniform_KL(std)
-5,0.5243,0.0739,0.5020,0.0751,0.5207,0.0752,0.4978,0.0819
-4,0.5873,0.0741,0.5652,0.0733,0.5845,0.0744,0.5566,0.0846
-3,0.6539,0.0718,0.6324,0.0729,0.6517,0.0729,0.6221,0.0840
-2,0.7207,0.0686,0.7019,0.0696,0.7201,0.0676,0.6913,0.0805
-1,0.7846,0.0624,0.7700,0.0635,0.7877,0.0585,0.7600,0.0728
0,0.8429,0.0516,0.8311,0.0550,0.8483,0.0462,0.8271,0.0580
1,0.8916,0.0405,0.8831,0.0444,0.8949,0.0341,0.8827,0.0430
2,0.9281,0.0274,0.9233,0.0311,0.9296,0.0250,0.9242,0.0282
3,0.9521,0.0186,0.9493,0.0214,0.9521,0.0183,0.9509,0.0191
4,0.9662,0.0139,0.9653,0.0153,0.9659,0.0136,0.9664,0.0136
5,0.9745,0.0107,0.9745,0.0111,0.9744,0.0104,0.9751,0.0102
6,0.9795,0.0088,0.9797,0.0090,0.9795,0.0084,0.9803,0.0082
7,0.9826,0.0077,0.9829,0.0077,0.9827,0.0073,0.9833,0.0071
8,0.9846,0.0070,0.9850,0.0069,0.9848,0.0065,0.9854,0.0064
9,0.9861,0.0066,0.9864,0.0065,0.9863,0.0060,0.9868,0.0059
10,0.9872,0.0063,0.9874,0.0061,0.9874,0.0057,0.9879,0.0055
11,0.9880,0.0060,0.9882,0.0059,0.9882,0.0054,0.9886,0.0053
12,0.9886,0.0058,0.9888,0.0057,0.9888,0.0052,0.9892,0.0051
13,0.9890,0.0057,0.9892,0.0056,0.9892,0.0051,0.9896,0.0050
14,0.9894,0.0056,0.9896,0.0055,0.9895,0.0050,0.9900,0.0049
15,0.9896,0.0055,0.9898,0.0054,0.9898,0.0049,0.9902,0.0048
16,0.9898,0.0054,0.9900,0.0053,0.9900,0.0049,0.9904,0.0047
17,0.9900,0.0054,0.9902,0.0053,0.9902,0.0048,0.9906,0.0047
18,0.9901,0.0053,0.9903,0.0052,0.9903,0.0048,0.9907,0.0046
19,0.9902,0.0053,0.9904,0.0052,0.9904,0.0048,0.9908,0.0046
20,0.9903,0.0053,0.9905,0.0052,0.9905,0.0047,0.9909,0.0046
21,0.9903,0.0053,0.9905,0.0051,0.9905,0.0047,0.9909,0.0046
22,0.9904,0.0052,0.9906,0.0051,0.9906,0.0047,0.9910,0.0046
23,0.9904,0.0052,0.9906,0.0051,0.9906,0.0047,0.9910,0.0046
24,0.9904,0.0052,0.9907,0.0051,0.9906,0.0047,0.9910,0.0045
25,0.9905,0.0052,0.9907,0.0051,0.9907,0.0047,0.9910,0.0045


==> DeepJSCC-Q (ICC2021)(1)/data/16qam_tsnr8_ssimv.csv <==
snr,16qam_soft_hard(snr8),16qam_soft_hard(std),16qam_soft_hard_KL(snr8),16qam_soft_hard_KL(std),16qam_nonuniform(snr8),16qam_nonuniform(std),16qam_nonuniform_KL(snr8),16qam_nonuniform_KL(std)
-5,0.5243,0.0739,0.5020,0.0751,0.5207,0.0752,0.4978,0.0819
-4,0.5873,0.0741,0.5652,0.0733,0.5845,0.0744,0.5566,0.0846
-3,0.6539,0.0718,0.6324,0.0729,0.6517,0.0729,0.6221,0.0840
-2,0.7207,0.0686,0.7019,0.0696,0.7201,0.0676,0.6913,0.0805
-1,0.7846,0.0624,0.7700,0.0635,0.7877,0.0585,0.7600,0.0728
0,0.8429,0.0516,0.8311,0.0550,0.8483,0.0462,0.8271,0.0580
1,0.8916,0.0405,0.8831,0.0444,0.8949,0.0341,0.8827,0.0430
2,0.9281,0.0274,0.9233,0.0311,0.9296,0.0250,0.9242,0.0282
3,0.9521,0.0186,0.9493,0.0214,0.9521,0.0183,0.9509,0.0191
4,0.9662,0.0139,0.9653,0.0153,0.9659,0.0136,0.9664,0.0136
5,0.9745,0.0107,0.9745,0.0111,0.9744,0.0104,0.9751,0.0102
6,0.9795,0.0088,0.9797,0.0090,0.9795,0.0084,0.9803,0.0082
7,0.9826,0.0077,0.9829,0.0077,0.9827,0.0073,0.9833,0.0071
8,0.9846,0.0070,0.9850,0.0069,0.9848,0.0065,0.9854,0.0064
9,0.9861,0.0066,0.9864,0.0065,0.9863,0.0060,0.9868,0.0059
10,0.9872,0.0063,0.9874,0.0061,0.9874,0.0057,0.9879,0.0055
11,0.9880,0.0060,0.9882,0.0059,0.9882,0.0054,0.9886,0.0053
12,0.9886,0.0058,0.9888,0.0057,0.9888,0.0052,0.9892,0.0051
13,0.9890,0.0057,0.9892,0.0056,0.9892,0.0051,0.9896,0.0050
14,0.9894,0.0056,0.9896,0.0055,0.9895,0.0050,0.9900,0.0049
15,0.9896,0.0055,0.9898,0.0054,0.9898,0.0049,0.9902,0.0048
16,0.9898,0.0054,0.9900,0.0053,0.9900,0.0049,0.9904,0.0047
17,0.9900,0.0054,0.9902,0.0053,0.9902,0.0048,0.9906,0.0047
18,0.9901,0.0053,0.9903,0.0052,0.9903,0.0048,0.9907,0.0046
19,0.9902,0.0053,0.9904,0.0052,0.9904,0.0048,0.9908,0.0046
20,0.9903,0.0053,0.9905,0.0052,0.9905,0.0047,0.9909,0.0046
21,0.9903,0.0053,0.9905,0.0051,0.9905,0.0047,0.9909,0.0046
22,0.9904,0.0052,0.9906,0.0051,0.9906,0.0047,0.9910,0.0046
23,0.9904,0.0052,0.9906,0.0051,0.9906,0.0047,0.9910,0.0046
24,0.9904,0.0052,0.9907,0.0051,0.9906,0.0047,0.9910,0.0045
25,0.9905,0.0052,0.9907,0.0051,0.9907,0.0047,0.9910,0.0045


==> DeepJSCC-Q (ICC2021)(1)/data/4qam_tsnr2_msssim.csv <==
snr,4qam_soft_hard(snr2),4qam_soft_hard(std),4qam_soft_hard_KL(snr2),4qam_soft_hard_KL(std),4qam_nonuniform(snr2),4qam_nonuniform(std),4qam_nonuniform_KL(snr2),4qam_nonuniform_KL(std)
5,0.9700,0.00212,0.9733,0.00212,0.9721,0.00221,0.9716,0.00240
6,0.9720,0.00207,0.9749,0.00204,0.9738,0.00218,0.9735,0.00205
7,0.9735,0.00209,0.9760,0.00200,0.9751,0.00203,0.9748,0.00201
8,0.9744,0.00203,0.9767,0.00186,0.9759,0.00200,0.9758,0.00196
9,0.9750,0.00201,0.9772,0.00194,0.9765,0.00195,0.9765,0.00187
10,0.9755,0.00181,0.9776,0.00175,0.9769,0.00187,0.9769,0.00176
11,0.9758,0.00175,0.9779,0.00180,0.9772,0.00190,0.9773,0.00181
12,0.9760,0.00188,0.9780,0.00178,0.9774,0.00182,0.9776,0.00183
13,0.9761,0.00177,0.9782,0.00185,0.9776,0.00178,0.9778,0.00165
14,0.9763,0.00191,0.9783,0.00178,0.9777,0.00190,0.9779,0.00181
15,0.9763,0.00178,0.9784,0.00172,0.9778,0.00175,0.9780,0.00161
16,0.9764,0.00198,0.9784,0.00175,0.9779,0.00186,0.9781,0.00173
17,0.9764,0.00188,0.9785,0.00182,0.9779,0.00183,0.9781,0.00172
18,0.9765,0.00170,0.9785,0.00175,0.9780,0.00185,0.9782,0.00176
19,0.9765,0.00186,0.9785,0.00167,0.9780,0.00185,0.9782,0.00177
20,0.9766,0.00173,0.9785,0.00174,0.9780,0.00179,0.9782,0.00161
21,0.9766,0.00172,0.9786,0.00182,0.9780,0.00182,0.9783,0.00177
22,0.9766,0.00179,0.9786,0.00185,0.9780,0.00178,0.9783,0.00168
23,0.9766,0.00190,0.9786,0.00171,0.9780,0.00168,0.9783,0.00177
24,0.9766,0.00190,0.9786,0.00181,0.9781,0.00176,0.9783,0.00164
25,0.9766,0.00194,0.9786,0.00175,0.9781,0.00180,0.9783,0.00172


==> DeepJSCC-Q (ICC2021)(1)/data/4qam_tsnr2_psnr.csv <==
snr,4qam_soft_hard(snr2),4qam_soft_hard(std),4qam_soft_hard_KL(snr2),4qam_soft_hard_KL(std),4qam_nonuniform(snr2),4qam_nonuniform(std),4qam_nonuniform_KL(snr2),4qam_nonuniform_KL(std)
-5,16.45,2.21,16.32,2.40,16.19,2.02,16.35,2.61
-4,17.44,2.19,17.34,2.44,17.26,2.08,17.35,2.59
-3,18.58,2.20,18.63,2.47,18.47,2.11,18.53,2.62
-2,19.86,2.17,20.01,2.43,19.82,2.14,19.87,2.55
-1,21.20,2.19,21.54,2.41,21.20,2.13,21.32,2.44
0,22.56,2.10,23.05,2.30,22.58,2.11,22.76,2.34
1,23.84,2.02,24.45,2.20,23.89,2.02,24.12,2.20
2,24.95,1.93,25.65,2.06,25.04,1.91,25.33,2.00
3,25.88,1.82,26.60,1.93,25.96,1.82,26.30,1.87
4,26.59,1.76,27.32,1.85,26.68,1.75,27.04,1.78
5,27.12,1.70,27.82,1.80,27.22,1.71,27.58,1.71
6,27.50,1.68,28.17,1.78,27.60,1.68,27.97,1.69
7,27.77,1.67,28.41,1.77,27.87,1.66,28.24,1.66
8,27.96,1.65,28.58,1.76,28.06,1.65,28.44,1.64
9,28.09,1.65,28.70,1.75,28.19,1.64,28.57,1.64
10,28.17,1.64,28.79,1.75,28.29,1.64,28.66,1.64
11,28.24,1.64,28.85,1.75,28.35,1.64,28.73,1.63
12,28.29,1.64,28.90,1.75,28.40,1.64,28.79,1.63
13,28.32,1.64,28.93,1.75,28.44,1.64,28.82,1.62
14,28.35,1.64,28.96,1.74,28.46,1.64,28.85,1.62
15,28.36,1.64,28.98,1.74,28.48,1.64,28.87,1.62
16,28.38,1.64,28.99,1.74,28.50,1.64,28.89,1.62
17,28.39,1.64,29.00,1.74,28.50,1.64,28.90,1.62
18,28.40,1.64,29.01,1.74,28.51,1.64,28.91,1.62
19,28.40,1.64,29.02,1.74,28.52,1.64,28.91,1.61
20,28.41,1.64,29.02,1.74,28.53,1.64,28.92,1.61
21,28.41,1.64,29.03,1.74,28.53,1.64,28.92,1.61
22,28.42,1.64,29.03,1.74,28.53,1.64,28.93,1.61
23,28.42,1.64,29.03,1.74,28.54,1.64,28.93,1.61
24,28.42,1.64,29.04,1.74,28.54,1.64,28.93,1.61
25,28.42,1.64,29.04,1.74,28.54,1.64,28.93,1.61


==> DeepJSCC-Q (ICC2021)(1)/data/4qam_tsnr2_ssim.csv <==
snr,4qam_soft_hard(snr2),4qam_soft_hard(std),4qam_soft_hard_KL(snr2),4qam_soft_hard_KL(std),4qam_nonuniform(snr2),4qam_nonuniform(std),4qam_nonuniform_KL(snr2),4qam_nonuniform_KL(std)
-5,0.5185,0.0803,0.5064,0.0863,0.5175,0.0811,0.5190,0.0856
-4,0.5828,0.0797,0.5728,0.0837,0.5792,0.0793,0.5853,0.0833
-3,0.6493,0.0734,0.6408,0.0793,0.6423,0.0751,0.6534,0.0795
-2,0.7130,0.0692,0.7066,0.0720,0.7047,0.0679,0.7201,0.0718
-1,0.7735,0.0601,0.7660,0.0638,0.7606,0.0619,0.7784,0.0619
0,0.8244,0.0507,0.8182,0.0532,0.8114,0.0526,0.8281,0.0516
1,0.8637,0.0414,0.8579,0.0438,0.8524,0.0434,0.8674,0.0415
2,0.8926,0.0335,0.8881,0.0354,0.8828,0.0352,0.8959,0.0328
3,0.9129,0.0268,0.9089,0.0286,0.9034,0.0293,0.9149,0.0264
4,0.9256,0.0228,0.9227,0.0238,0.9179,0.0243,0.9275,0.0222
5,0.9339,0.0200,0.9317,0.0208,0.9273,0.0213,0.9354,0.0197
6,0.9392,0.0183,0.9375,0.0190,0.9333,0.0194,0.9405,0.0182
7,0.9425,0.0174,0.9412,0.0178,0.9372,0.0181,0.9439,0.0173
8,0.9449,0.0167,0.9436,0.0171,0.9399,0.0175,0.9461,0.0167
9,0.9464,0.0162,0.9453,0.0166,0.9416,0.0169,0.9477,0.0162
10,0.9475,0.0160,0.9464,0.0163,0.9428,0.0166,0.9487,0.0159
11,0.9484,0.0157,0.9473,0.0161,0.9437,0.0164,0.9495,0.0157
12,0.9489,0.0156,0.9479,0.0159,0.9444,0.0162,0.9501,0.0156
13,0.9494,0.0155,0.9483,0.0158,0.9448,0.0161,0.9505,0.0155
14,0.9497,0.0154,0.9487,0.0157,0.9452,0.0160,0.9508,0.0154
15,0.9499,0.0153,0.9489,0.0156,0.9455,0.0159,0.9510,0.0153
16,0.9501,0.0153,0.9491,0.0156,0.9457,0.0159,0.9512,0.0152
17,0.9503,0.0152,0.9492,0.0155,0.9458,0.0158,0.9514,0.0152
18,0.9504,0.0152,0.9494,0.0155,0.9460,0.0158,0.9515,0.0152
19,0.9505,0.0152,0.9494,0.0155,0.9461,0.0158,0.9515,0.0152
20,0.9505,0.0152,0.9495,0.0155,0.9462,0.0158,0.9516,0.0152
21,0.9506,0.0152,0.9496,0.0155,0.9462,0.0158,0.9517,0.0151
22,0.9507,0.0151,0.9496,0.0154,0.9463,0.0157,0.9517,0.0151
23,0.9507,0.0151,0.9496,0.0154,0.9463,0.0157,0.9517,0.0151
24,0.9507,0.0151,0.9497,0.0154,0.9463,0.0157,0.9518,0.0151
25,0.9507,0.0151,0.9497,0.0154,0.9463,0.0157,0.9518,0.0151


==> DeepJSCC-Q (ICC2021)(1)/data/4qam_tsnr6_msssim.csv <==
snr,4qam_soft_hard(snr6),4qam_soft_hard(std),4qam_soft_hard_KL(snr6),4qam_soft_hard_KL(std),4qam_nonuniform(snr6),4qam_nonuniform(std),4qam_nonuniform_KL(snr6),4qam_nonuniform_KL(std)
5,0.9760,0.00191,0.9780,0.00182,0.9765,0.00186,0.9779,0.00170
6,0.9784,0.00173,0.9802,0.00152,0.9787,0.00165,0.9801,0.00156
7,0.9800,0.00157,0.9815,0.00152,0.9802,0.00164,0.9816,0.00133
8,0.9810,0.00150,0.9824,0.00145,0.9812,0.00151,0.9826,0.00140
9,0.9817,0.00143,0.9830,0.00128,0.9818,0.00152,0.9833,0.00130
10,0.9822,0.00146,0.9834,0.00129,0.9823,0.00143,0.9838,0.00144
11,0.9824,0.00145,0.9837,0.00134,0.9826,0.00144,0.9841,0.00132
12,0.9827,0.00138,0.9839,0.00130,0.9828,0.00153,0.9843,0.00122
13,0.9828,0.00131,0.9841,0.00129,0.9830,0.00141,0.9845,0.00134
14,0.9829,0.00128,0.9842,0.00129,0.9831,0.00134,0.9846,0.00123
15,0.9830,0.00141,0.9843,0.00122,0.9832,0.00145,0.9847,0.00123
16,0.9831,0.00141,0.9844,0.00125,0.9832,0.00136,0.9848,0.00125
17,0.9831,0.00145,0.9844,0.00127,0.9833,0.00136,0.9848,0.00127
18,0.9832,0.00137,0.9844,0.00123,0.9833,0.00134,0.9848,0.00125
19,0.9832,0.00133,0.9845,0.00132,0.9834,0.00143,0.9849,0.00123
20,0.9832,0.00140,0.9845,0.00127,0.9834,0.00139,0.9849,0.00124
21,0.9832,0.00132,0.9845,0.00114,0.9834,0.00138,0.9849,0.00116
22,0.9833,0.00131,0.9845,0.00120,0.9834,0.00136,0.9849,0.00119
23,0.9833,0.00134,0.9845,0.00123,0.9834,0.00140,0.9849,0.00121
24,0.9833,0.00140,0.9845,0.00129,0.9834,0.00140,0.9850,0.00123
25,0.9833,0.00131,0.9845,0.00128,0.9835,0.00125,0.9850,0.00123


==> DeepJSCC-Q (ICC2021)(1)/data/4qam_tsnr6_psnr.csv <==
snr,4qam_soft_hard(snr6),4qam_soft_hard(std),4qam_soft_hard_KL(snr6),4qam_soft_hard_KL(std),4qam_nonuniform(snr6),4qam_nonuniform(std),4qam_nonuniform_KL(snr6),4qam_nonuniform_KL(std)
-5,15.60,2.08,15.33,2.26,15.49,2.05,15.54,2.35
-4,16.54,2.10,16.22,2.29,16.49,2.11,16.55,2.40
-3,17.63,2.16,17.32,2.35,17.60,2.18,17.72,2.46
-2,18.89,2.19,18.64,2.38,18.87,2.24,19.08,2.52
-1,20.31,2.24,20.12,2.45,20.30,2.30,20.58,2.58
0,21.85,2.29,21.74,2.48,21.84,2.36,22.17,2.55
1,23.42,2.32,23.44,2.48,23.35,2.33,23.76,2.53
2,24.88,2.32,25.04,2.46,24.85,2.30,25.28,2.44
3,26.24,2.22,26.49,2.37,26.14,2.22,26.64,2.34
4,27.31,2.16,27.68,2.24,27.22,2.15,27.73,2.22
5,28.14,2.09,28.56,2.16,28.06,2.06,28.62,2.14
6,28.74,2.06,29.19,2.09,28.64,2.01,29.24,2.11
7,29.17,2.04,29.59,2.07,29.05,1.99,29.70,2.07
8,29.44,2.02,29.88,2.05,29.33,1.96,30.00,2.06
9,29.63,2.02,30.06,2.04,29.52,1.96,30.21,2.06
10,29.76,2.01,30.19,2.04,29.65,1.96,30.35,2.05
11,29.85,2.01,30.28,2.04,29.74,1.95,30.45,2.06
12,29.91,2.01,30.35,2.04,29.80,1.95,30.52,2.06
13,29.96,2.01,30.39,2.04,29.85,1.95,30.57,2.05
14,29.99,2.01,30.43,2.03,29.88,1.95,30.61,2.05
15,30.02,2.01,30.46,2.03,29.91,1.95,30.64,2.06
16,30.03,2.01,30.47,2.03,29.93,1.95,30.66,2.05
17,30.05,2.01,30.49,2.03,29.94,1.95,30.68,2.06
18,30.06,2.01,30.50,2.03,29.95,1.95,30.69,2.05
19,30.07,2.01,30.51,2.03,29.96,1.95,30.70,2.05
20,30.08,2.00,30.52,2.03,29.97,1.95,30.71,2.05
21,30.08,2.01,30.52,2.03,29.98,1.95,30.71,2.05
22,30.09,2.01,30.53,2.03,29.98,1.95,30.72,2.05
23,30.09,2.01,30.53,2.03,29.98,1.95,30.72,2.05
24,30.09,2.01,30.54,2.03,29.99,1.95,30.73,2.05
25,30.10,2.01,30.54,2.03,29.99,1.95,30.73,2.05


==> DeepJSCC-Q (ICC2021)(1)/data/4qam_tsnr6_ssim.csv <==
snr,4qam_soft_hard(snr6),4qam_soft_hard(std),4qam_soft_hard_KL(snr6),4qam_soft_hard_KL(std),4qam_nonuniform(snr6),4qam_nonuniform(std),4qam_nonuniform_KL(snr6),4qam_nonuniform_KL(std)
-5,0.4850,0.0778,0.4838,0.0816,0.4934,0.0814,0.4791,0.0821
-4,0.5460,0.0776,0.5436,0.0816,0.5495,0.0800,0.5441,0.0820
-3,0.6095,0.0758,0.6090,0.0797,0.6123,0.0794,0.6115,0.0807
-2,0.6750,0.0708,0.6748,0.0759,0.6747,0.0737,0.6801,0.0761
-1,0.7401,0.0651,0.7391,0.0701,0.7358,0.0686,0.7463,0.0702
0,0.7980,0.0579,0.7966,0.0617,0.7920,0.0606,0.8054,0.0603
1,0.8467,0.0487,0.8465,0.0521,0.8405,0.0517,0.8544,0.0507
2,0.8857,0.0404,0.8858,0.0423,0.8783,0.0427,0.8927,0.0405
3,0.9140,0.0322,0.9138,0.0339,0.9071,0.0343,0.9203,0.0310
4,0.9331,0.0257,0.9331,0.0265,0.9271,0.0276,0.9379,0.0247
5,0.9455,0.0206,0.9454,0.0215,0.9398,0.0227,0.9491,0.0201
6,0.9529,0.0180,0.9531,0.0182,0.9482,0.0192,0.9559,0.0173
7,0.9574,0.0161,0.9577,0.0162,0.9533,0.0172,0.9599,0.0157
8,0.9602,0.0151,0.9604,0.0152,0.9565,0.0160,0.9624,0.0148
9,0.9619,0.0146,0.9621,0.0146,0.9584,0.0153,0.9640,0.0143
10,0.9630,0.0142,0.9632,0.0142,0.9597,0.0149,0.9649,0.0140
11,0.9638,0.0140,0.9640,0.0139,0.9606,0.0145,0.9656,0.0137
12,0.9643,0.0138,0.9645,0.0137,0.9612,0.0143,0.9661,0.0136
13,0.9647,0.0137,0.9648,0.0136,0.9616,0.0142,0.9664,0.0134
14,0.9650,0.0136,0.9651,0.0135,0.9619,0.0141,0.9667,0.0133
15,0.9652,0.0135,0.9653,0.0134,0.9622,0.0141,0.9669,0.0133
16,0.9654,0.0135,0.9655,0.0134,0.9624,0.0140,0.9670,0.0132
17,0.9655,0.0134,0.9656,0.0133,0.9625,0.0140,0.9671,0.0132
18,0.9656,0.0134,0.9657,0.0133,0.9626,0.0139,0.9672,0.0132
19,0.9657,0.0134,0.9658,0.0133,0.9627,0.0139,0.9673,0.0132
20,0.9657,0.0134,0.9658,0.0133,0.9628,0.0139,0.9673,0.0131
21,0.9658,0.0134,0.9659,0.0133,0.9629,0.0139,0.9674,0.0131
22,0.9658,0.0133,0.9659,0.0132,0.9629,0.0138,0.9674,0.0131
23,0.9658,0.0133,0.9659,0.0132,0.9629,0.0138,0.9674,0.0131
24,0.9659,0.0133,0.9659,0.0132,0.9630,0.0138,0.9674,0.0131
25,0.9659,0.0133,0.9660,0.0132,0.9630,0.0138,0.9675,0.0131


==> DeepJSCC-Q (ICC2021)(1)/data/64qam_tsnr14_msssim.csv <==
snr,64qam_soft_hard(snr14),64qam_soft_hard(std),64qam_soft_hard_KL(snr14),64qam_soft_hard_KL(std),64qam_nonuniform(snr14),64qam_nonuniform(std),64qam_nonuniform_KL(snr14),64qam_nonuniform_KL(std)
5,0.9836,0.00165,0.9843,0.00168,0.9843,0.00142,0.9830,0.00171
6,0.9887,0.00115,0.9889,0.00120,0.9887,0.00103,0.9884,0.00100
7,0.9919,0.00088,0.9917,0.00082,0.9914,0.00075,0.9917,0.00079
8,0.9939,0.00056,0.9937,0.00059,0.9932,0.00060,0.9936,0.00059
9,0.9951,0.00044,0.9949,0.00049,0.9944,0.00052,0.9948,0.00044
10,0.9960,0.00038,0.9957,0.00038,0.9952,0.00039,0.9956,0.00040
11,0.9966,0.00030,0.9963,0.00033,0.9958,0.00035,0.9962,0.00032
12,0.9970,0.00025,0.9967,0.00029,0.9963,0.00032,0.9966,0.00032
13,0.9973,0.00023,0.9971,0.00023,0.9967,0.00029,0.9969,0.00027
14,0.9976,0.00020,0.9973,0.00023,0.9970,0.00026,0.9972,0.00024
15,0.9977,0.00019,0.9975,0.00022,0.9972,0.00024,0.9973,0.00022
16,0.9979,0.00017,0.9977,0.00019,0.9973,0.00023,0.9975,0.00020
17,0.9980,0.00016,0.9978,0.00020,0.9975,0.00022,0.9976,0.00021
18,0.9981,0.00016,0.9979,0.00018,0.9976,0.00021,0.9977,0.00020
19,0.9981,0.00015,0.9979,0.00017,0.9977,0.00020,0.9978,0.00019
20,0.9982,0.00015,0.9980,0.00017,0.9977,0.00020,0.9978,0.00019
21,0.9982,0.00014,0.9981,0.00016,0.9978,0.00018,0.9979,0.00018
22,0.9982,0.00015,0.9981,0.00016,0.9978,0.00018,0.9979,0.00019
23,0.9983,0.00014,0.9981,0.00016,0.9979,0.00019,0.9979,0.00017
24,0.9983,0.00014,0.9981,0.00016,0.9979,0.00017,0.9980,0.00017
25,0.9983,0.00014,0.9982,0.00017,0.9979,0.00018,0.9980,0.00017


==> DeepJSCC-Q (ICC2021)(1)/data/64qam_tsnr14_psnr.csv <==
snr,64qam_soft_hard(snr14),64qam_soft_hard(std),64qam_soft_hard_KL(snr14),64qam_soft_hard_KL(std),64qam_nonuniform(snr14),64qam_nonuniform(std),64qam_nonuniform_KL(snr14),64qam_nonuniform_KL(std)
-5,11.77,1.55,11.87,1.60,13.10,2.25,12.51,2.05
-4,12.37,1.68,12.47,1.72,13.65,2.36,12.92,2.15
-3,13.03,1.84,13.18,1.88,14.32,2.47,13.46,2.29
-2,13.93,2.00,14.11,2.05,15.19,2.61,14.20,2.43
-1,15.07,2.13,15.33,2.22,16.40,2.75,15.17,2.59
0,16.59,2.31,16.97,2.40,17.91,2.84,16.48,2.73
1,18.52,2.49,18.94,2.62,19.84,2.97,18.23,2.85
2,20.92,2.75,21.34,2.78,22.11,3.08,20.48,2.93
3,23.53,2.98,24.02,2.93,24.59,3.06,23.12,2.94
4,26.26,3.04,26.65,2.88,27.16,2.94,25.95,2.91
5,28.86,2.95,29.18,2.73,29.47,2.65,28.68,2.78
6,31.27,2.63,31.37,2.44,31.48,2.33,31.06,2.57
7,33.14,2.36,33.08,2.15,33.03,2.10,32.94,2.36
8,34.66,2.08,34.50,2.00,34.23,1.96,34.40,2.13
9,35.80,1.97,35.57,1.93,35.16,1.91,35.43,2.03
10,36.71,1.96,36.42,1.96,35.94,1.93,36.23,1.99
11,37.43,1.99,37.11,1.99,36.57,1.97,36.87,2.01
12,38.04,2.04,37.70,2.04,37.12,2.01,37.41,2.04
13,38.54,2.08,38.18,2.09,37.59,2.06,37.86,2.08
14,38.96,2.13,38.60,2.13,37.99,2.10,38.23,2.12
15,39.31,2.16,38.94,2.17,38.33,2.14,38.55,2.17
16,39.59,2.20,39.23,2.21,38.62,2.17,38.82,2.20
17,39.83,2.22,39.47,2.23,38.86,2.21,39.04,2.23
18,40.02,2.25,39.66,2.26,39.05,2.23,39.23,2.26
19,40.18,2.27,39.82,2.28,39.22,2.25,39.38,2.27
20,40.31,2.29,39.96,2.30,39.35,2.27,39.50,2.30
21,40.42,2.30,40.06,2.31,39.46,2.29,39.60,2.31
22,40.50,2.31,40.15,2.33,39.55,2.30,39.68,2.32
23,40.57,2.32,40.22,2.34,39.62,2.31,39.75,2.34
24,40.62,2.33,40.27,2.34,39.68,2.32,39.80,2.34
25,40.66,2.34,40.32,2.35,39.72,2.33,39.85,2.35


==> DeepJSCC-Q (ICC2021)(1)/data/64qam_tsnr14_ssim.csv <==
snr,64qam_soft_hard(snr14),64qam_soft_hard(std),64qam_soft_hard_KL(snr14),64qam_soft_hard_KL(std),64qam_nonuniform(snr14),64qam_nonuniform(std),64qam_nonuniform_KL(snr14),64qam_nonuniform_KL(std)
-5,0.3385,0.0922,0.3351,0.0886,0.3782,0.0937,0.3753,0.0845
-4,0.3758,0.0991,0.3739,0.0949,0.4253,0.0969,0.4168,0.0895
-3,0.4206,0.1051,0.4187,0.1006,0.4780,0.1006,0.4636,0.0923
-2,0.4697,0.1095,0.4705,0.1058,0.5401,0.1006,0.5158,0.0947
-1,0.5273,0.1130,0.5303,0.1093,0.6053,0.0986,0.5746,0.0964
0,0.5926,0.1120,0.6009,0.1072,0.6768,0.0937,0.6374,0.0950
1,0.6641,0.1069,0.6755,0.1019,0.7472,0.0833,0.7049,0.0901
2,0.7445,0.0945,0.7533,0.0908,0.8150,0.0688,0.7741,0.0817
3,0.8178,0.0776,0.8284,0.0742,0.8739,0.0541,0.8412,0.0668
4,0.8811,0.0586,0.8899,0.0564,0.9192,0.0386,0.8961,0.0495
5,0.9283,0.0404,0.9344,0.0383,0.9503,0.0265,0.9377,0.0334
6,0.9580,0.0267,0.9624,0.0243,0.9692,0.0176,0.9633,0.0225
7,0.9750,0.0176,0.9775,0.0152,0.9802,0.0116,0.9787,0.0134
8,0.9843,0.0109,0.9857,0.0093,0.9862,0.0079,0.9861,0.0085
9,0.9891,0.0069,0.9898,0.0060,0.9893,0.0056,0.9901,0.0054
10,0.9916,0.0048,0.9920,0.0042,0.9913,0.0041,0.9922,0.0039
11,0.9931,0.0035,0.9933,0.0033,0.9926,0.0034,0.9934,0.0031
12,0.9941,0.0029,0.9941,0.0029,0.9934,0.0030,0.9942,0.0028
13,0.9947,0.0026,0.9947,0.0026,0.9941,0.0027,0.9947,0.0025
14,0.9951,0.0025,0.9951,0.0025,0.9945,0.0025,0.9952,0.0023
15,0.9955,0.0023,0.9955,0.0023,0.9949,0.0024,0.9955,0.0022
16,0.9957,0.0022,0.9957,0.0022,0.9952,0.0023,0.9957,0.0021
17,0.9959,0.0022,0.9959,0.0022,0.9954,0.0023,0.9959,0.0021
18,0.9961,0.0021,0.9961,0.0021,0.9956,0.0022,0.9961,0.0020
19,0.9962,0.0021,0.9962,0.0021,0.9957,0.0022,0.9962,0.0020
20,0.9963,0.0021,0.9963,0.0020,0.9958,0.0021,0.9963,0.0020
21,0.9964,0.0020,0.9964,0.0020,0.9959,0.0021,0.9964,0.0020
22,0.9964,0.0020,0.9964,0.0020,0.9960,0.0021,0.9964,0.0019
23,0.9965,0.0020,0.9965,0.0020,0.9960,0.0021,0.9965,0.0019
24,0.9965,0.0020,0.9965,0.0020,0.9961,0.0021,0.9965,0.0019
25,0.9965,0.0020,0.9965,0.0020,0.9961,0.0021,0.9965,0.0019


==> DeepJSCC-Q (ICC2021)(1)/data/64qam_tsnr16_msssim.csv <==
snr,64qam_soft_hard(snr16),64qam_soft_hard(std),64qam_soft_hard_KL(snr16),64qam_soft_hard_KL(std),64qam_nonuniform(snr16),64qam_nonuniform(std),64qam_nonuniform_KL(snr16),64qam_nonuniform_KL(std)
5,0.9822,0.00188,0.9831,0.00179,0.9833,0.00148,0.9808,0.00192
6,0.9879,0.00129,0.9881,0.00125,0.9880,0.00119,0.9870,0.00117
7,0.9913,0.00087,0.9913,0.00092,0.9910,0.00081,0.9909,0.00087
8,0.9935,0.00060,0.9934,0.00064,0.9929,0.00062,0.9932,0.00060
9,0.9950,0.00045,0.9947,0.00048,0.9942,0.00047,0.9946,0.00047
10,0.9959,0.00035,0.9956,0.00041,0.9951,0.00042,0.9955,0.00041
11,0.9965,0.00030,0.9963,0.00033,0.9958,0.00034,0.9961,0.00034
12,0.9970,0.00027,0.9967,0.00028,0.9963,0.00033,0.9966,0.00032
13,0.9973,0.00023,0.9971,0.00025,0.9967,0.00027,0.9969,0.00027
14,0.9976,0.00022,0.9973,0.00023,0.9970,0.00026,0.9972,0.00023
15,0.9978,0.00019,0.9975,0.00019,0.9972,0.00023,0.9974,0.00022
16,0.9979,0.00018,0.9977,0.00019,0.9974,0.00023,0.9975,0.00021
17,0.9980,0.00017,0.9978,0.00018,0.9975,0.00020,0.9976,0.00021
18,0.9981,0.00015,0.9979,0.00018,0.9976,0.00020,0.9977,0.00019
19,0.9982,0.00017,0.9980,0.00016,0.9977,0.00020,0.9978,0.00018
20,0.9982,0.00015,0.9981,0.00018,0.9978,0.00020,0.9979,0.00019
21,0.9983,0.00015,0.9981,0.00016,0.9978,0.00019,0.9979,0.00019
22,0.9983,0.00015,0.9981,0.00016,0.9979,0.00019,0.9980,0.00016
23,0.9983,0.00015,0.9982,0.00015,0.9979,0.00017,0.9980,0.00016
24,0.9983,0.00014,0.9982,0.00015,0.9979,0.00018,0.9980,0.00017
25,0.9984,0.00015,0.9982,0.00015,0.9980,0.00018,0.9980,0.00017


==> DeepJSCC-Q (ICC2021)(1)/data/64qam_tsnr16_psnr.csv <==
snr,64qam_soft_hard(snr16),64qam_soft_hard(std),64qam_soft_hard_KL(snr16),64qam_soft_hard_KL(std),64qam_nonuniform(snr16),64qam_nonuniform(std),64qam_nonuniform_KL(snr16),64qam_nonuniform_KL(std)
-5,11.70,1.53,11.80,1.57,13.08,2.23,12.47,2.06
-4,12.27,1.68,12.36,1.72,13.56,2.34,12.82,2.16
-3,12.93,1.80,13.06,1.84,14.20,2.47,13.32,2.27
-2,13.75,1.94,13.93,2.02,15.02,2.59,13.99,2.43
-1,14.83,2.11,15.07,2.17,16.17,2.71,14.88,2.58
0,16.27,2.27,16.56,2.36,17.60,2.85,16.10,2.71
1,18.11,2.45,18.48,2.58,19.43,3.00,17.70,2.86
2,20.32,2.72,20.70,2.76,21.64,3.08,19.73,2.92
3,22.87,2.99,23.26,2.96,24.05,3.09,22.27,2.92
4,25.58,3.10,25.97,2.98,26.55,3.06,25.00,2.94
5,28.22,3.06,28.55,2.85,29.00,2.83,27.76,2.89
6,30.67,2.82,30.84,2.59,31.06,2.47,30.27,2.68
7,32.73,2.45,32.73,2.31,32.70,2.17,32.39,2.50
8,34.32,2.23,34.24,2.03,34.00,2.02,33.96,2.28
9,35.59,2.07,35.39,1.97,35.02,1.95,35.16,2.15
10,36.57,2.02,36.29,1.97,35.83,1.95,36.08,2.06
11,37.34,2.01,37.03,2.00,36.50,1.98,36.79,2.05
12,37.99,2.06,37.65,2.05,37.08,2.02,37.37,2.07
13,38.52,2.09,38.16,2.09,37.56,2.07,37.83,2.11
14,38.96,2.15,38.61,2.15,37.99,2.12,38.24,2.14
15,39.33,2.18,38.97,2.19,38.35,2.16,38.58,2.19
16,39.64,2.23,39.27,2.23,38.64,2.20,38.86,2.22
17,39.89,2.25,39.53,2.26,38.90,2.23,39.09,2.25
18,40.10,2.29,39.75,2.29,39.11,2.26,39.28,2.28
19,40.27,2.31,39.92,2.32,39.28,2.28,39.45,2.31
20,40.41,2.33,40.05,2.34,39.43,2.30,39.58,2.33
21,40.52,2.35,40.17,2.36,39.55,2.32,39.68,2.35
22,40.62,2.36,40.26,2.37,39.64,2.34,39.77,2.36
23,40.69,2.37,40.34,2.39,39.72,2.35,39.84,2.37
24,40.75,2.38,40.40,2.39,39.78,2.36,39.89,2.38
25,40.80,2.39,40.45,2.40,39.83,2.37,39.94,2.39


==> DeepJSCC-Q (ICC2021)(1)/data/64qam_tsnr16_ssim.csv <==
snr,64qam_soft_hard(snr16),64qam_soft_hard(std),64qam_soft_hard_KL(snr16),64qam_soft_hard_KL(std),64qam_nonuniform(snr16),64qam_nonuniform(std),64qam_nonuniform_KL(snr16),64qam_nonuniform_KL(std)
-5,0.3324,0.0905,0.3281,0.0875,0.3719,0.0913,0.3652,0.0841
-4,0.3698,0.0974,0.3649,0.0929,0.4153,0.0959,0.4055,0.0875
-3,0.4116,0.1034,0.4066,0.0991,0.4680,0.0985,0.4492,0.0911
-2,0.4586,0.1084,0.4555,0.1039,0.5258,0.1007,0.5005,0.0939
-1,0.5132,0.1118,0.5134,0.1078,0.5906,0.0991,0.5547,0.0956
0,0.5755,0.1110,0.5784,0.1080,0.6578,0.0946,0.6171,0.0946
1,0.6439,0.1085,0.6505,0.1024,0.7279,0.0858,0.6820,0.0914
2,0.7194,0.0979,0.7285,0.0942,0.7961,0.0744,0.7504,0.0836
3,0.7935,0.0839,0.8029,0.0793,0.8560,0.0594,0.8182,0.0708
4,0.8594,0.0652,0.8688,0.0614,0.9052,0.0441,0.8766,0.0557
5,0.9103,0.0479,0.9183,0.0449,0.9400,0.0314,0.9222,0.0409
6,0.9463,0.0325,0.9522,0.0302,0.9632,0.0215,0.9541,0.0269
7,0.9682,0.0217,0.9714,0.0205,0.9763,0.0147,0.9730,0.0174
8,0.9808,0.0131,0.9826,0.0121,0.9843,0.0095,0.9835,0.0107
9,0.9871,0.0090,0.9882,0.0081,0.9884,0.0068,0.9887,0.0070
10,0.9906,0.0062,0.9913,0.0054,0.9908,0.0049,0.9916,0.0047
11,0.9926,0.0043,0.9930,0.0039,0.9923,0.0039,0.9931,0.0035
12,0.9938,0.0034,0.9940,0.0031,0.9933,0.0032,0.9940,0.0029
13,0.9946,0.0029,0.9946,0.0028,0.9940,0.0029,0.9947,0.0026
14,0.9951,0.0025,0.9951,0.0025,0.9945,0.0026,0.9951,0.0024
15,0.9955,0.0024,0.9955,0.0024,0.9949,0.0026,0.9955,0.0023
16,0.9958,0.0022,0.9958,0.0022,0.9952,0.0024,0.9957,0.0022
17,0.9960,0.0022,0.9960,0.0022,0.9954,0.0023,0.9959,0.0021
18,0.9961,0.0021,0.9961,0.0021,0.9956,0.0022,0.9961,0.0020
19,0.9963,0.0021,0.9963,0.0021,0.9957,0.0022,0.9962,0.0020
20,0.9964,0.0020,0.9964,0.0020,0.9959,0.0021,0.9963,0.0020
21,0.9964,0.0020,0.9964,0.0020,0.9959,0.0021,0.9964,0.0019
22,0.9965,0.0020,0.9965,0.0020,0.9960,0.0021,0.9965,0.0019
23,0.9966,0.0020,0.9965,0.0020,0.9961,0.0021,0.9965,0.0019
24,0.9966,0.0020,0.9966,0.0020,0.9961,0.0021,0.9966,0.0019
25,0.9966,0.0020,0.9966,0.0020,0.9962,0.0021,0.9966,0.0019


==> DeepJSCC-Q (ICC2021)(1)/data/64qam_tsnr8_psnr.csv <==
snr,64qam_soft_hard(snr8),64qam_soft_hard(std),64qam_soft_hard_KL(snr8),64qam_soft_hard_KL(std),64qam_nonuniform(snr8),64qam_nonuniform(std),64qam_nonuniform_KL(snr8),64qam_nonuniform_KL(std)
-5,12.41,1.67,12.52,1.73,13.66,2.32,13.04,2.12
-4,13.20,1.83,13.35,1.89,14.40,2.45,13.69,2.25
-3,14.20,2.00,14.40,2.08,15.36,2.58,14.57,2.43
-2,15.54,2.18,15.85,2.26,16.72,2.69,15.79,2.56
-1,17.36,2.33,17.77,2.42,18.49,2.78,17.46,2.74
0,19.75,2.45,20.13,2.55,20.72,2.83,19.62,2.84
1,22.44,2.53,22.85,2.58,23.33,2.75,22.24,2.86
2,25.30,2.52,25.64,2.44,25.90,2.63,25.15,2.71
3,27.96,2.35,28.21,2.21,28.34,2.32,27.95,2.49
4,30.30,2.03,30.36,1.99,30.39,2.01,30.31,2.15
5,32.11,1.83,32.07,1.80,31.96,1.81,32.09,1.93
6,33.52,1.77,33.37,1.72,33.14,1.76,33.36,1.81
7,34.61,1.75,34.39,1.75,34.06,1.75,34.32,1.77
8,35.47,1.76,35.19,1.76,34.81,1.77,35.06,1.77
9,36.13,1.76,35.85,1.79,35.42,1.79,35.67,1.78
10,36.68,1.77,36.38,1.79,35.92,1.79,36.18,1.80
11,37.12,1.77,36.81,1.80,36.36,1.81,36.60,1.81
12,37.47,1.77,37.16,1.80,36.72,1.82,36.95,1.82
13,37.76,1.77,37.46,1.81,37.02,1.81,37.25,1.83
14,37.98,1.77,37.69,1.81,37.27,1.82,37.50,1.83
15,38.17,1.77,37.87,1.81,37.47,1.82,37.71,1.85
16,38.32,1.77,38.03,1.81,37.65,1.83,37.87,1.86
17,38.44,1.77,38.15,1.82,37.79,1.84,38.01,1.86
18,38.53,1.77,38.25,1.82,37.90,1.84,38.12,1.87
19,38.61,1.77,38.33,1.82,37.99,1.84,38.21,1.87
20,38.67,1.77,38.40,1.82,38.06,1.84,38.28,1.88
21,38.72,1.77,38.45,1.82,38.12,1.84,38.34,1.88
22,38.76,1.77,38.49,1.82,38.17,1.85,38.39,1.88
23,38.79,1.77,38.52,1.82,38.21,1.84,38.43,1.88
24,38.82,1.77,38.55,1.82,38.23,1.85,38.46,1.88
25,38.84,1.77,38.57,1.82,38.26,1.85,38.48,1.89


==> DeepJSCC-Q (ICC2021)(1)/data/64qam_tsnr8_ssim.csv <==
snr,64qam_soft_hard(snr8),64qam_soft_hard(std),64qam_soft_hard_KL(snr8),64qam_soft_hard_KL(std),64qam_nonuniform(snr8),64qam_nonuniform(std),64qam_nonuniform_KL(snr8),64qam_nonuniform_KL(std)
-5,0.3766,0.0984,0.3858,0.0946,0.4259,0.0967,0.4359,0.0912
-4,0.4259,0.1050,0.4368,0.1007,0.4864,0.0990,0.4895,0.0959
-3,0.4840,0.1116,0.4981,0.1065,0.5521,0.1022,0.5488,0.0980
-2,0.5541,0.1144,0.5688,0.1084,0.6254,0.0984,0.6161,0.0976
-1,0.6341,0.1122,0.6507,0.1063,0.7035,0.0901,0.6895,0.0937
0,0.7241,0.1018,0.7372,0.0961,0.7835,0.0759,0.7665,0.0829
1,0.8102,0.0823,0.8205,0.0777,0.8531,0.0587,0.8399,0.0659
2,0.8839,0.0586,0.8912,0.0554,0.9093,0.0395,0.8998,0.0463
3,0.9347,0.0359,0.9391,0.0338,0.9457,0.0255,0.9421,0.0288
4,0.9637,0.0201,0.9658,0.0195,0.9669,0.0156,0.9669,0.0162
5,0.9778,0.0116,0.9787,0.0112,0.9782,0.0096,0.9792,0.0097
6,0.9845,0.0073,0.9850,0.0067,0.9841,0.0063,0.9852,0.0062
7,0.9881,0.0050,0.9882,0.0046,0.9873,0.0047,0.9884,0.0046
8,0.9901,0.0039,0.9902,0.0038,0.9893,0.0039,0.9903,0.0036
9,0.9914,0.0034,0.9914,0.0034,0.9907,0.0034,0.9915,0.0033
10,0.9923,0.0031,0.9923,0.0031,0.9917,0.0031,0.9925,0.0030
11,0.9930,0.0029,0.9930,0.0029,0.9925,0.0029,0.9932,0.0027
12,0.9935,0.0027,0.9935,0.0027,0.9931,0.0027,0.9937,0.0026
13,0.9939,0.0026,0.9939,0.0026,0.9935,0.0026,0.9941,0.0025
14,0.9942,0.0025,0.9942,0.0025,0.9939,0.0025,0.9944,0.0024
15,0.9945,0.0024,0.9945,0.0024,0.9942,0.0024,0.9947,0.0023
16,0.9947,0.0024,0.9946,0.0024,0.9944,0.0024,0.9949,0.0022
17,0.9948,0.0023,0.9948,0.0023,0.9946,0.0023,0.9950,0.0022
18,0.9949,0.0023,0.9949,0.0023,0.9947,0.0023,0.9952,0.0022
19,0.9950,0.0023,0.9950,0.0023,0.9948,0.0023,0.9953,0.0021
20,0.9951,0.0023,0.9951,0.0023,0.9949,0.0023,0.9953,0.0021
21,0.9952,0.0022,0.9951,0.0022,0.9950,0.0022,0.9954,0.0021
22,0.9952,0.0022,0.9952,0.0022,0.9950,0.0022,0.9954,0.0021
23,0.9952,0.0022,0.9952,0.0022,0.9951,0.0022,0.9955,0.0021
24,0.9953,0.0022,0.9952,0.0022,0.9951,0.0022,0.9955,0.0021
25,0.9953,0.0022,0.9953,0.0022,0.9951,0.0022,0.9955,0.0021


==> DeepJSCC-Q (ICC2021)(1)/data/bpg_16qam_msssim.csv <==
SNR,0.5_ldpc_msssim,0.5_ldpc_msssim(std),0.66_ldpc_msssim,0.66_ldpc_msssim(std),16QAM_capacity_msssim,16QAM_capacity_msssim_std
-2,0.089,0.074,0.089,0.074,0.975,0.019
-1,0.089,0.074,0.089,0.074,0.975,0.019
0,0.089,0.074,0.089,0.074,0.981,0.015
1,0.089,0.074,0.089,0.074,0.985,0.012
2,0.089,0.074,0.089,0.074,0.988,0.010
3,0.089,0.074,0.089,0.074,0.988,0.010
4,0.089,0.074,0.089,0.074,0.992,0.006
5,0.089,0.074,0.089,0.074,0.994,0.005
6,0.089,0.074,0.089,0.074,0.995,0.004
7,0.460,0.043,0.089,0.074,0.996,0.003
8,0.994,0.005,0.089,0.074,0.997,0.003
9,0.994,0.005,0.143,0.069,0.997,0.002
10,0.994,0.005,0.997,0.003,0.998,0.002
11,0.994,0.005,0.997,0.003,0.998,0.002
12,0.994,0.005,0.997,0.003,0.998,0.002
13,0.994,0.005,0.997,0.003,0.998,0.001
14,0.994,0.005,0.997,0.003,0.999,0.001
15,0.994,0.005,0.997,0.003,0.999,0.001
16,0.994,0.005,0.997,0.003,0.999,0.001
17,0.994,0.005,0.997,0.003,0.999,0.001
18,0.994,0.005,0.997,0.003,0.999,0.001
19,0.994,0.005,0.997,0.003,0.999,0.001
20,0.994,0.005,0.997,0.003,0.999,0.001
21,0.994,0.005,0.997,0.003,0.999,0.001
22,0.994,0.005,0.997,0.003,0.999,0.001
23,0.994,0.005,0.997,0.003,0.999,0.001
24,0.994,0.005,0.997,0.003,0.999,0.001
25,0.994,0.005,0.997,0.003,0.999,0.001


==> DeepJSCC-Q (ICC2021)(1)/data/bpg_16qam_psnr.csv <==
SNR,0.5_ldpc_psnr,0.5_ldpc_psnr(std),0.66_ldpc_psnr,0.66_ldpc_psnr(std),16QAM_capacity_psnr,16QAM_capacity_psnr_std
-2,14.30,2.794,14.30,2.794,27.50,3.043
-1,14.30,2.794,14.30,2.794,27.50,3.043
0,14.30,2.794,14.30,2.794,28.65,3.155
1,14.30,2.794,14.30,2.794,29.78,3.255
2,14.30,2.794,14.30,2.794,30.87,3.347
3,14.30,2.794,14.30,2.794,30.87,3.347
4,14.30,2.794,14.30,2.794,32.93,3.526
5,14.30,2.794,14.30,2.794,33.88,3.607
6,14.30,2.794,14.30,2.794,34.79,3.685
7,22.37,2.466,14.30,2.794,35.64,3.756
8,33.99,3.616,14.30,2.794,36.43,3.830
9,33.99,3.616,15.62,2.678,37.14,3.920
10,33.99,3.616,36.37,3.824,37.78,4.025
11,33.99,3.616,36.37,3.824,38.31,4.109
12,33.99,3.616,36.37,3.824,38.73,4.176
13,33.99,3.616,36.37,3.824,39.04,4.239
14,33.99,3.616,36.37,3.824,39.26,4.291
15,33.99,3.616,36.37,3.824,39.40,4.328
16,33.99,3.616,36.37,3.824,39.48,4.351
17,33.99,3.616,36.37,3.824,39.51,4.361
18,33.99,3.616,36.37,3.824,39.52,4.365
19,33.99,3.616,36.37,3.824,39.53,4.366
20,33.99,3.616,36.37,3.824,39.53,4.366
21,33.99,3.616,36.37,3.824,39.53,4.366
22,33.99,3.616,36.37,3.824,39.53,4.366
23,33.99,3.616,36.37,3.824,39.53,4.366
24,33.99,3.616,36.37,3.824,39.53,4.366
25,33.99,3.616,36.37,3.824,39.53,4.366


==> DeepJSCC-Q (ICC2021)(1)/data/bpg_16qam_ssim.csv <==
SNR,0.5_ldpc_ssim,0.5_ldpc_ssim(std),0.66_ldpc_ssim,0.66_ldpc_ssim(std),16QAM_capacity_ssim,16QAM_capacity_ssim_std
-2,0.000,0.00,0.000,0.00,0.975,0.019
-1,0.000,0.00,0.000,0.00,0.975,0.019
0,0.000,0.00,0.000,0.00,0.981,0.015
1,0.000,0.00,0.000,0.00,0.985,0.012
2,0.000,0.00,0.000,0.00,0.988,0.010
3,0.000,0.00,0.000,0.00,0.988,0.010
4,0.000,0.00,0.000,0.00,0.992,0.006
5,0.000,0.00,0.000,0.00,0.994,0.005
6,0.000,0.00,0.000,0.00,0.995,0.004
7,0.408,0.00,0.000,0.00,0.996,0.003
8,0.9692,0.02004,0.000,0.00,0.997,0.003
9,0.9692,0.02004,0.060,0.00,0.997,0.002
10,0.9692,0.02004,0.9807,0.01439,0.998,0.002
11,0.9692,0.02004,0.9807,0.01439,0.998,0.002
12,0.9692,0.02004,0.9807,0.01439,0.998,0.002
13,0.9692,0.02004,0.9807,0.01439,0.998,0.001
14,0.9692,0.02004,0.9807,0.01439,0.999,0.001
15,0.9692,0.02004,0.9807,0.01439,0.999,0.001
16,0.9692,0.02004,0.9807,0.01439,0.999,0.001
17,0.9692,0.02004,0.9807,0.01439,0.999,0.001
18,0.9692,0.02004,0.9807,0.01439,0.999,0.001
19,0.9692,0.02004,0.9807,0.01439,0.999,0.001
20,0.9692,0.02004,0.9807,0.01439,0.999,0.001
21,0.9692,0.02004,0.9807,0.01439,0.999,0.001
22,0.9692,0.02004,0.9807,0.01439,0.999,0.001
23,0.9692,0.02004,0.9807,0.01439,0.999,0.001
24,0.9692,0.02004,0.9807,0.01439,0.999,0.001
25,0.9692,0.02004,0.9807,0.01439,0.999,0.001


==> DeepJSCC-Q (ICC2021)(1)/data/bpg_256qam_msssim.csv <==
SNR,0.5_LDPC,0.5_LDPC(std),0.66_LDPC,0.66_LDPC(std)
-2,0.0613,0.0000,0.0613,0.0000
-1,0.0613,0.0000,0.0613,0.0000
0,0.0613,0.0000,0.0613,0.0000
1,0.0613,0.0000,0.0613,0.0000
2,0.0613,0.0000,0.0613,0.0000
3,0.0613,0.0000,0.0613,0.0000
4,0.0613,0.0000,0.0613,0.0000
5,0.0613,0.0000,0.0613,0.0000
6,0.0613,0.0000,0.0613,0.0000
7,0.0613,0.0000,0.0613,0.0000
8,0.0613,0.0000,0.0613,0.0000
9,0.0613,0.0000,0.0613,0.0000
10,0.0613,0.0000,0.0613,0.0000
11,0.0613,0.0000,0.0613,0.0000
12,0.0613,0.0000,0.0613,0.0000
13,0.0613,0.0000,0.0613,0.0000
14,0.0613,0.0000,0.0613,0.0000
15,0.0613,0.0000,0.0613,0.0000
16,0.0613,0.0000,0.0613,0.0000
17,0.0613,0.0000,0.0613,0.0000
18,0.9142,0.0000,0.0613,0.0000
19,0.9986,0.0013,0.0613,0.0000
20,0.9986,0.0013,0.0613,0.0000
21,0.9986,0.0013,0.0613,0.0000
22,0.9986,0.0013,0.0613,0.0000
23,0.9986,0.0013,0.6052,0.0000
24,0.9986,0.0013,0.9992,0.0004
25,0.9986,0.0013,0.9992,0.0004


==> DeepJSCC-Q (ICC2021)(1)/data/bpg_256qam_psnr.csv <==
SNR,0.5_LDPC,0.5_LDPC(std),0.66_LDPC,0.66_LDPC(std)
-2,14.30,0.00,14.30,0.00
-1,14.30,0.00,14.30,0.00
0,14.30,0.00,14.30,0.00
1,14.30,0.00,14.30,0.00
2,14.30,0.00,14.30,0.00
3,14.30,0.00,14.30,0.00
4,14.30,0.00,14.30,0.00
5,14.30,0.00,14.30,0.00
6,14.30,0.00,14.30,0.00
7,14.30,0.00,14.30,0.00
8,14.30,0.00,14.30,0.00
9,14.30,0.00,14.30,0.00
10,14.30,0.00,14.30,0.00
11,14.30,0.00,14.30,0.00
12,14.30,0.00,14.30,0.00
13,14.30,0.00,14.30,0.00
14,14.30,0.00,14.30,0.00
15,14.30,0.00,14.30,0.00
16,14.30,0.00,14.30,0.00
17,14.30,0.00,14.30,0.00
18,37.24,0.00,14.30,0.00
19,39.51,4.12,14.30,0.00
20,39.51,4.12,14.30,0.00
21,39.51,4.12,14.30,0.00
22,39.51,4.12,14.30,0.00
23,39.51,4.12,29.87,0.00
24,39.51,4.12,41.02,4.84
25,39.51,4.12,41.02,4.84


==> DeepJSCC-Q (ICC2021)(1)/data/bpg_4qam_msssim.csv <==
SNR,0.33_ldpc_msssim,0.33_ldpc_msssim(std),0.5_ldpc_msssim,0.5_ldpc_msssim(std),0.66_ldpc_msssim,0.66_ldpc_msssim(std),4QAM_capacity,4QAM_capacity_std
-2,0.089,0.074,0.089,0.074,0.089,0.074,0.974,0.019
-1,0.141,0.069,0.089,0.074,0.089,0.074,0.974,0.019
0,0.965,0.024,0.089,0.074,0.089,0.074,0.980,0.015
1,0.965,0.024,0.089,0.074,0.089,0.074,0.984,0.012
2,0.965,0.024,0.981,0.014,0.089,0.074,0.987,0.010
3,0.965,0.024,0.981,0.014,0.089,0.074,0.987,0.010
4,0.965,0.024,0.981,0.014,0.089,0.074,0.991,0.007
5,0.965,0.024,0.981,0.014,0.152,0.068,0.992,0.006
6,0.965,0.024,0.981,0.014,0.988,0.010,0.993,0.006
7,0.965,0.024,0.981,0.014,0.988,0.010,0.993,0.005
8,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
9,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
10,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
11,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
12,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
13,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
14,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
15,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
16,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
17,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
18,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
19,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
20,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
21,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
22,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
23,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
24,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
25,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005


==> DeepJSCC-Q (ICC2021)(1)/data/bpg_4qam_psnr.csv <==
SNR,0.33_ldpc_psnr,0.33_ldpc_psnr(std),0.5_ldpc_psnr,0.5_ldpc_psnr(std),0.66_ldpc_psnr,0.66_ldpc_psnr(std),4QAM_capacity,4QAM_capacity_std
-2,14.30,2.794,14.30,2.794,14.30,2.794,27.42,3.035
-1,15.00,2.713,14.30,2.794,14.30,2.794,27.42,3.035
0,25.98,2.882,14.30,2.794,14.30,2.794,28.52,3.143
1,25.98,2.882,14.30,2.794,14.30,2.794,29.57,3.236
2,25.98,2.882,28.73,3.162,14.30,2.794,30.54,3.319
3,25.98,2.882,28.73,3.162,14.30,2.794,30.54,3.319
4,25.98,2.882,28.73,3.162,14.30,2.794,32.16,3.462
5,25.98,2.882,28.73,3.162,15.45,2.683,32.77,3.513
6,25.98,2.882,28.73,3.162,30.82,3.343,33.25,3.553
7,25.98,2.882,28.73,3.162,30.82,3.343,33.59,3.583
8,25.98,2.882,28.73,3.162,30.82,3.343,33.79,3.600
9,25.98,2.882,28.73,3.162,30.82,3.343,33.91,3.609
10,25.98,2.882,28.73,3.162,30.82,3.343,33.97,3.614
11,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.615
12,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.615
13,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
14,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
15,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
16,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
17,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
18,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
19,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
20,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
21,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
22,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
23,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
24,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
25,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616


==> DeepJSCC-Q (ICC2021)(1)/data/bpg_4qam_ssim.csv <==
SNR,0.33_ldpc_ssim,0.33_ldpc_ssim(std),0.5_ldpc_ssim,0.5_ldpc_ssim(std),0.66_ldpc_ssim,0.66_ldpc_ssim(std),4QAM_capacity,4QAM_capacity_std
-2,0.000,0.003,0.000,0.00,0.000,0.00,0.974,0.019
-1,0.058,0.003,0.000,0.00,0.000,0.00,0.974,0.019
0,0.8403,0.06148,0.000,0.00,0.000,0.00,0.980,0.015
1,0.8403,0.06148,0.000,0.00,0.000,0.00,0.984,0.012
2,0.8403,0.06148,0.9128,0.04206,0.000,0.00,0.987,0.010
3,0.8403,0.06148,0.9128,0.04206,0.000,0.00,0.987,0.010
4,0.8403,0.06148,0.9128,0.04206,0.000,0.00,0.991,0.007
5,0.8403,0.06148,0.9128,0.04206,0.069,0.00,0.992,0.006
6,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.993,0.006
7,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.993,0.005
8,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
9,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
10,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
11,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
12,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
13,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
14,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
15,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
16,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
17,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
18,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
19,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
20,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
21,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
22,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
23,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
24,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
25,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005


==> DeepJSCC-Q (ICC2021)(1)/data/bpg_64qam_msssim.csv <==
SNR,0.5_ldpc_msssim,0.5_ldpc_msssim(std),0.66_ldpc_msssim,0.66_ldpc_msssim(std),64QAM_capacity_msssim,64qam_capacity_msssim_std
-2,0.089,0.074,0.089,0.074,0.975,0.019
-1,0.089,0.074,0.089,0.074,0.975,0.019
0,0.089,0.074,0.089,0.074,0.981,0.015
1,0.089,0.074,0.089,0.074,0.985,0.012
2,0.089,0.074,0.089,0.074,0.988,0.010
3,0.089,0.074,0.089,0.074,0.988,0.010
4,0.089,0.074,0.089,0.074,0.993,0.006
5,0.089,0.074,0.089,0.074,0.994,0.005
6,0.089,0.074,0.089,0.074,0.995,0.004
7,0.089,0.074,0.089,0.074,0.996,0.003
8,0.089,0.074,0.089,0.074,0.997,0.003
9,0.089,0.074,0.089,0.074,0.997,0.002
10,0.089,0.074,0.089,0.074,0.998,0.002
11,0.089,0.074,0.089,0.074,0.998,0.002
12,0.089,0.074,0.089,0.074,0.999,0.001
13,0.679,0.025,0.089,0.074,0.999,0.001
14,0.997,0.002,0.089,0.074,0.999,0.001
15,0.997,0.002,0.107,0.072,0.999,0.001
16,0.997,0.002,0.999,0.001,0.999,0.001
17,0.997,0.002,0.999,0.001,0.999,0.001
18,0.997,0.002,0.999,0.001,0.999,0.001
19,0.997,0.002,0.999,0.001,0.999,0.001
20,0.997,0.002,0.999,0.001,0.999,0.001
21,0.997,0.002,0.999,0.001,0.999,0.001
22,0.997,0.002,0.999,0.001,0.999,0.001
23,0.997,0.002,0.999,0.001,0.999,0.001
24,0.997,0.002,0.999,0.001,0.999,0.001
25,0.997,0.002,0.999,0.001,0.999,0.001


==> DeepJSCC-Q (ICC2021)(1)/data/bpg_64qam_psnr.csv <==
SNR,0.5_ldpc_psnr,0.5_ldpc_psnr(std),0.66_ldpc_psnr,0.66_ldpc_psnr(std),64QAM_capacity_psnr,64qam_capacity_psnr_std
-2,14.30,2.794,14.30,2.794,27.51,3.044
-1,14.30,2.794,14.30,2.794,27.51,3.044
0,14.30,2.794,14.30,2.794,28.67,3.156
1,14.30,2.794,14.30,2.794,29.81,3.257
2,14.30,2.794,14.30,2.794,30.90,3.350
3,14.30,2.794,14.30,2.794,30.90,3.350
4,14.30,2.794,14.30,2.794,32.99,3.531
5,14.30,2.794,14.30,2.794,33.96,3.613
6,14.30,2.794,14.30,2.794,34.89,3.694
7,14.30,2.794,14.30,2.794,35.76,3.766
8,14.30,2.794,14.30,2.794,36.58,3.848
9,14.30,2.794,14.30,2.794,37.34,3.951
10,14.30,2.794,14.30,2.794,38.03,4.066
11,14.30,2.794,14.30,2.794,38.65,4.163
12,14.30,2.794,14.30,2.794,39.21,4.277
13,29.28,2.892,14.30,2.794,39.71,4.425
14,37.35,3.951,14.30,2.794,40.13,4.606
15,37.35,3.951,14.80,2.749,40.50,4.865
16,37.35,3.951,39.53,4.366,40.80,5.067
17,37.35,3.951,39.53,4.366,41.04,5.233
18,37.35,3.951,39.53,4.366,41.22,5.347
19,37.35,3.951,39.53,4.366,41.35,5.426
20,37.35,3.951,39.53,4.366,41.44,5.488
21,37.35,3.951,39.53,4.366,41.49,5.522
22,37.35,3.951,39.53,4.366,41.52,5.539
23,37.35,3.951,39.53,4.366,41.54,5.547
24,37.35,3.951,39.53,4.366,41.54,5.550
25,37.35,3.951,39.53,4.366,41.54,5.551


==> DeepJSCC-Q (ICC2021)(1)/data/bpg_64qam_ssim.csv <==
SNR,0.5_ldpc_ssim,0.5_ldpc_ssim(std),0.66_ldpc_ssim,0.66_ldpc_ssim(std),64QAM_capacity_ssim,64qam_capacity_ssim_std
-2,0.000,0.00,0.000,0.00,0.975,0.019
-1,0.000,0.00,0.000,0.00,0.975,0.019
0,0.000,0.00,0.000,0.00,0.981,0.015
1,0.000,0.00,0.000,0.00,0.985,0.012
2,0.000,0.00,0.000,0.00,0.988,0.010
3,0.000,0.00,0.000,0.00,0.988,0.010
4,0.000,0.00,0.000,0.00,0.993,0.006
5,0.000,0.00,0.000,0.00,0.994,0.005
6,0.000,0.00,0.000,0.00,0.995,0.004
7,0.000,0.00,0.000,0.00,0.996,0.003
8,0.000,0.00,0.000,0.00,0.997,0.003
9,0.000,0.00,0.000,0.00,0.997,0.002
10,0.000,0.00,0.000,0.00,0.998,0.002
11,0.000,0.00,0.000,0.00,0.998,0.002
12,0.000,0.00,0.000,0.00,0.999,0.001
13,0.649,0.00,0.000,0.00,0.999,0.001
14,0.9841,0.01273,0.000,0.00,0.999,0.001
15,0.9841,0.01273,0.020,0.00,0.999,0.001
16,0.9841,0.01273,0.9895,0.01032,0.999,0.001
17,0.9841,0.01273,0.9895,0.01032,0.999,0.001
18,0.9841,0.01273,0.9895,0.01032,0.999,0.001
19,0.9841,0.01273,0.9895,0.01032,0.999,0.001
20,0.9841,0.01273,0.9895,0.01032,0.999,0.001
21,0.9841,0.01273,0.9895,0.01032,0.999,0.001
22,0.9841,0.01273,0.9895,0.01032,0.999,0.001
23,0.9841,0.01273,0.9895,0.01032,0.999,0.001
24,0.9841,0.01273,0.9895,0.01032,0.999,0.001
25,0.9841,0.01273,0.9895,0.01032,0.999,0.001


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_1024qam_msssim.csv <==
snr,1024qam_soft_hard,1024qam_soft_hard(std),1024qam_soft_hard_KL,1024qam_soft_hard_KL(std),1024qam_nonuniform,1024qam_nonuniform(std),1024qam_nonuniform_KL,1024qam_nonuniform_KL(std)
5,0.9890,0.00098,0.9896,0.00089,0.9904,0.00082,0.9893,0.00095
6,0.9909,0.00083,0.9914,0.00079,0.9921,0.00071,0.9911,0.00087
7,0.9924,0.00068,0.9929,0.00060,0.9934,0.00062,0.9926,0.00070
8,0.9936,0.00056,0.9941,0.00051,0.9945,0.00048,0.9937,0.00060
9,0.9947,0.00052,0.9950,0.00045,0.9954,0.00042,0.9947,0.00045
10,0.9955,0.00040,0.9958,0.00037,0.9961,0.00034,0.9955,0.00036
11,0.9961,0.00033,0.9965,0.00031,0.9966,0.00029,0.9962,0.00034
12,0.9967,0.00029,0.9970,0.00026,0.9971,0.00025,0.9967,0.00028
13,0.9971,0.00026,0.9974,0.00022,0.9975,0.00021,0.9971,0.00024
14,0.9975,0.00022,0.9977,0.00018,0.9978,0.00019,0.9975,0.00022
15,0.9978,0.00019,0.9980,0.00017,0.9980,0.00018,0.9978,0.00020
16,0.9980,0.00016,0.9982,0.00015,0.9982,0.00016,0.9980,0.00019
17,0.9982,0.00015,0.9984,0.00013,0.9983,0.00014,0.9982,0.00016
18,0.9984,0.00013,0.9986,0.00013,0.9985,0.00013,0.9983,0.00015
19,0.9985,0.00013,0.9987,0.00011,0.9986,0.00012,0.9984,0.00014
20,0.9986,0.00011,0.9988,0.00010,0.9986,0.00012,0.9985,0.00014
21,0.9987,0.00012,0.9988,0.00010,0.9987,0.00011,0.9986,0.00013
22,0.9987,0.00011,0.9989,0.00009,0.9988,0.00011,0.9987,0.00012
23,0.9988,0.00010,0.9989,0.00008,0.9988,0.00011,0.9987,0.00012
24,0.9988,0.00010,0.9990,0.00009,0.9988,0.00011,0.9987,0.00011
25,0.9988,0.00010,0.9990,0.00008,0.9988,0.00011,0.9987,0.00011


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_1024qam_psnr.csv <==
snr,1024qam_soft_hard,1024qam_soft_hard(std),1024qam_soft_hard_KL,1024qam_soft_hard_KL(std),1024qam_nonuniform,1024qam_nonuniform(std),1024qam_nonuniform_KL,1024qam_nonuniform_KL(std)
-5,17.07,1.60,18.45,1.84,16.91,2.19,16.96,2.01
-4,19.28,1.59,20.63,1.74,18.79,2.09,18.92,1.95
-3,21.52,1.53,22.70,1.62,20.92,1.95,21.06,1.81
-2,23.23,1.50,24.55,1.54,23.13,1.78,23.20,1.70
-1,25.39,1.47,26.16,1.47,25.22,1.63,25.22,1.55
0,27.02,1.49,27.55,1.50,27.02,1.60,26.96,1.51
1,28.25,1.43,28.75,1.48,28.56,1.56,28.38,1.47
2,29.40,1.45,29.83,1.47,29.85,1.50,29.54,1.48
3,30.43,1.45,30.81,1.47,30.95,1.50,30.58,1.47
4,31.37,1.47,31.74,1.48,31.94,1.48,31.51,1.46
5,32.25,1.48,32.62,1.49,32.85,1.48,32.39,1.46
6,33.12,1.48,33.50,1.50,33.73,1.49,33.22,1.48
7,33.95,1.50,34.34,1.51,34.57,1.51,34.05,1.49
8,34.75,1.50,35.16,1.52,35.38,1.54,34.83,1.52
9,35.53,1.53,35.94,1.55,36.15,1.57,35.59,1.54
10,36.28,1.55,36.72,1.58,36.88,1.61,36.32,1.58
11,36.98,1.59,37.45,1.61,37.57,1.66,37.01,1.63
12,37.66,1.63,38.15,1.66,38.22,1.73,37.67,1.68
13,38.30,1.68,38.80,1.70,38.82,1.80,38.28,1.74
14,38.88,1.73,39.43,1.76,39.38,1.86,38.85,1.80
15,39.43,1.79,39.99,1.81,39.89,1.93,39.38,1.86
16,39.92,1.85,40.52,1.88,40.34,2.02,39.86,1.94
17,40.37,1.92,41.00,1.95,40.75,2.09,40.28,2.02
18,40.77,1.98,41.42,2.02,41.10,2.17,40.65,2.09
19,41.11,2.05,41.80,2.08,41.40,2.24,40.98,2.16
20,41.40,2.11,42.12,2.15,41.66,2.30,41.25,2.23
21,41.65,2.17,42.39,2.21,41.87,2.35,41.48,2.29
22,41.84,2.22,42.62,2.26,42.03,2.40,41.66,2.34
23,41.99,2.25,42.81,2.32,42.15,2.44,41.79,2.38
24,42.09,2.28,42.95,2.35,42.23,2.46,41.87,2.42
25,42.15,2.29,43.05,2.39,42.27,2.47,41.90,2.43


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_1024qam_ssim.csv <==
snr,1024qam_soft_hard,1024qam_soft_hard(std),1024qam_soft_hard_KL,1024qam_soft_hard_KL(std),1024qam_nonuniform,1024qam_nonuniform(std),1024qam_nonuniform_KL,1024qam_nonuniform_KL(std)
-5,0.6180,0.0516,0.6488,0.0638,0.6850,0.0719,0.7295,0.0478
-4,0.7206,0.0457,0.7509,0.0539,0.7703,0.0578,0.7976,0.0393
-3,0.8096,0.0371,0.8315,0.0405,0.8392,0.0433,0.8507,0.0328
-2,0.8735,0.0289,0.8890,0.0294,0.8891,0.0314,0.8907,0.0265
-1,0.9123,0.0213,0.9256,0.0207,0.9243,0.0216,0.9195,0.0212
0,0.9378,0.0149,0.9479,0.0149,0.9468,0.0152,0.9406,0.0162
1,0.9543,0.0109,0.9616,0.0107,0.9604,0.0109,0.9554,0.0126
2,0.9649,0.0089,0.9706,0.0085,0.9692,0.0085,0.9653,0.0097
3,0.9722,0.0073,0.9769,0.0067,0.9756,0.0067,0.9724,0.0074
4,0.9776,0.0058,0.9816,0.0053,0.9805,0.0054,0.9776,0.0061
5,0.9817,0.0049,0.9853,0.0043,0.9842,0.0044,0.9817,0.0050
6,0.9849,0.0042,0.9880,0.0038,0.9871,0.0037,0.9849,0.0041
7,0.9875,0.0035,0.9902,0.0033,0.9894,0.0031,0.9875,0.0035
8,0.9896,0.0030,0.9919,0.0025,0.9912,0.0026,0.9895,0.0031
9,0.9912,0.0027,0.9933,0.0023,0.9926,0.0024,0.9912,0.0027
10,0.9925,0.0023,0.9944,0.0020,0.9938,0.0021,0.9925,0.0024
11,0.9936,0.0022,0.9952,0.0018,0.9947,0.0019,0.9935,0.0023
12,0.9945,0.0020,0.9959,0.0016,0.9955,0.0017,0.9944,0.0020
13,0.9951,0.0018,0.9964,0.0015,0.9961,0.0016,0.9951,0.0019
14,0.9957,0.0017,0.9969,0.0014,0.9965,0.0015,0.9956,0.0018
15,0.9961,0.0016,0.9972,0.0014,0.9969,0.0014,0.9961,0.0018
16,0.9965,0.0016,0.9975,0.0013,0.9972,0.0013,0.9964,0.0017
17,0.9968,0.0016,0.9977,0.0012,0.9975,0.0013,0.9967,0.0017
18,0.9970,0.0015,0.9979,0.0012,0.9977,0.0013,0.9969,0.0016
19,0.9972,0.0015,0.9980,0.0011,0.9978,0.0012,0.9971,0.0016
20,0.9973,0.0015,0.9981,0.0011,0.9979,0.0012,0.9972,0.0016
21,0.9974,0.0014,0.9982,0.0011,0.9980,0.0012,0.9974,0.0016
22,0.9975,0.0014,0.9983,0.0011,0.9981,0.0012,0.9974,0.0015
23,0.9976,0.0014,0.9983,0.0011,0.9982,0.0012,0.9975,0.0015
24,0.9976,0.0014,0.9984,0.0011,0.9982,0.0012,0.9976,0.0015
25,0.9977,0.0014,0.9984,0.0011,0.9983,0.0012,0.9976,0.0015


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_16qam_msssim.csv <==
snr,16qam_soft_hard,16qam_soft_hard(std),16qam_soft_hard_KL,16qam_soft_hard_KL(std),16qam_nonuniform,16qam_nonuniform(std),16qam_nonuniform_KL,16qam_nonuniform_KL(std)
5,0.9876,0.00100,0.9877,0.00109,0.9881,0.00102,0.9884,0.00096
6,0.9894,0.00093,0.9896,0.00087,0.9901,0.00088,0.9903,0.00078
7,0.9908,0.00084,0.9911,0.00080,0.9915,0.00073,0.9917,0.00075
8,0.9919,0.00067,0.9923,0.00068,0.9926,0.00069,0.9927,0.00065
9,0.9928,0.00057,0.9931,0.00061,0.9935,0.00059,0.9935,0.00054
10,0.9934,0.00058,0.9938,0.00057,0.9941,0.00052,0.9942,0.00051
11,0.9940,0.00051,0.9943,0.00048,0.9946,0.00046,0.9946,0.00045
12,0.9944,0.00046,0.9947,0.00047,0.9950,0.00046,0.9950,0.00043
13,0.9947,0.00048,0.9950,0.00043,0.9953,0.00040,0.9953,0.00043
14,0.9949,0.00047,0.9953,0.00043,0.9955,0.00039,0.9955,0.00040
15,0.9951,0.00045,0.9955,0.00042,0.9957,0.00035,0.9956,0.00039
16,0.9953,0.00044,0.9956,0.00039,0.9958,0.00037,0.9958,0.00040
17,0.9954,0.00042,0.9957,0.00039,0.9959,0.00035,0.9958,0.00040
18,0.9955,0.00043,0.9958,0.00039,0.9960,0.00033,0.9959,0.00036
19,0.9955,0.00040,0.9958,0.00038,0.9961,0.00036,0.9960,0.00037
20,0.9956,0.00039,0.9959,0.00037,0.9961,0.00032,0.9960,0.00035
21,0.9956,0.00039,0.9959,0.00038,0.9962,0.00036,0.9960,0.00035
22,0.9956,0.00039,0.9959,0.00037,0.9962,0.00032,0.9960,0.00035
23,0.9956,0.00040,0.9959,0.00038,0.9962,0.00033,0.9961,0.00036
24,0.9956,0.00040,0.9959,0.00038,0.9962,0.00032,0.9961,0.00034
25,0.9956,0.00040,0.9959,0.00037,0.9962,0.00031,0.9961,0.00036


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_16qam_psnr.csv <==
snr,16qam_soft_hard,16qam_soft_hard(std),16qam_soft_hard_KL,16qam_soft_hard_KL(std),16qam_nonuniform,16qam_nonuniform(std),16qam_nonuniform_KL,16qam_nonuniform_KL(std)
-5,16.84,2.40,14.98,1.70,18.24,1.51,17.53,2.13
-4,18.31,2.36,16.51,1.65,19.81,1.49,18.98,2.09
-3,20.01,2.24,18.33,1.64,21.45,1.52,20.65,2.03
-2,21.96,1.98,20.55,1.74,23.12,1.53,22.43,1.91
-1,23.91,1.82,23.14,1.82,24.65,1.57,24.19,1.86
0,25.68,1.75,25.66,1.92,26.05,1.56,25.87,1.79
1,27.20,1.79,27.35,1.92,27.35,1.60,27.31,1.80
2,28.48,1.79,28.61,1.87,28.57,1.63,28.64,1.77
3,29.59,1.80,29.69,1.84,29.69,1.68,29.79,1.77
4,30.54,1.84,30.65,1.85,30.73,1.74,30.84,1.81
5,31.41,1.90,31.51,1.89,31.68,1.79,31.75,1.86
6,32.16,1.95,32.30,1.94,32.51,1.86,32.56,1.93
7,32.83,2.02,33.01,2.03,33.23,1.94,33.28,2.02
8,33.42,2.09,33.62,2.10,33.87,2.02,33.89,2.11
9,33.94,2.16,34.17,2.17,34.40,2.09,34.43,2.19
10,34.40,2.22,34.63,2.24,34.85,2.14,34.88,2.26
11,34.79,2.27,35.04,2.29,35.24,2.20,35.27,2.31
12,35.12,2.33,35.38,2.35,35.57,2.24,35.59,2.37
13,35.40,2.37,35.66,2.39,35.84,2.28,35.85,2.41
14,35.62,2.41,35.88,2.43,36.07,2.31,36.07,2.45
15,35.80,2.44,36.06,2.46,36.25,2.33,36.23,2.47
16,35.94,2.45,36.20,2.48,36.39,2.36,36.36,2.50
17,36.05,2.48,36.30,2.50,36.51,2.37,36.46,2.51
18,36.14,2.49,36.39,2.51,36.60,2.39,36.54,2.52
19,36.19,2.50,36.44,2.51,36.68,2.39,36.60,2.53
20,36.23,2.50,36.49,2.52,36.73,2.40,36.64,2.54
21,36.26,2.50,36.51,2.53,36.78,2.41,36.67,2.54
22,36.27,2.50,36.53,2.53,36.81,2.41,36.69,2.55
23,36.27,2.49,36.53,2.52,36.83,2.42,36.69,2.55
24,36.27,2.49,36.53,2.52,36.84,2.42,36.69,2.55
25,36.27,2.47,36.51,2.51,36.84,2.42,36.69,2.54


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_16qam_ssim.csv <==
snr,16qam_soft_hard,16qam_soft_hard(std),16qam_soft_hard_KL,16qam_soft_hard_KL(std),16qam_nonuniform,16qam_nonuniform(std),16qam_nonuniform_KL,16qam_nonuniform_KL(std)
-5,0.5771,0.0705,0.6411,0.0686,0.5067,0.0512,0.6646,0.0546
-4,0.6566,0.0576,0.7280,0.0649,0.5883,0.0457,0.7405,0.0479
-3,0.7383,0.0468,0.7981,0.0548,0.6780,0.0417,0.8058,0.0407
-2,0.8124,0.0370,0.8529,0.0416,0.7730,0.0374,0.8582,0.0335
-1,0.8695,0.0290,0.8922,0.0311,0.8569,0.0311,0.8957,0.0273
0,0.9106,0.0235,0.9204,0.0235,0.9121,0.0229,0.9226,0.0222
1,0.9365,0.0194,0.9401,0.0186,0.9390,0.0177,0.9418,0.0176
2,0.9529,0.0156,0.9545,0.0153,0.9537,0.0144,0.9556,0.0140
3,0.9640,0.0130,0.9644,0.0128,0.9636,0.0121,0.9651,0.0118
4,0.9715,0.0108,0.9715,0.0108,0.9708,0.0103,0.9722,0.0098
5,0.9766,0.0094,0.9767,0.0094,0.9762,0.0087,0.9773,0.0085
6,0.9801,0.0083,0.9804,0.0083,0.9800,0.0077,0.9808,0.0076
7,0.9827,0.0076,0.9831,0.0075,0.9828,0.0070,0.9835,0.0069
8,0.9846,0.0070,0.9850,0.0069,0.9848,0.0065,0.9854,0.0064
9,0.9861,0.0066,0.9864,0.0065,0.9864,0.0061,0.9869,0.0060
10,0.9872,0.0063,0.9875,0.0062,0.9875,0.0058,0.9880,0.0057
11,0.9881,0.0061,0.9884,0.0060,0.9884,0.0055,0.9889,0.0054
12,0.9888,0.0059,0.9890,0.0058,0.9891,0.0053,0.9895,0.0052
13,0.9893,0.0057,0.9896,0.0056,0.9897,0.0051,0.9900,0.0051
14,0.9897,0.0056,0.9900,0.0055,0.9901,0.0050,0.9904,0.0049
15,0.9900,0.0055,0.9903,0.0054,0.9904,0.0050,0.9907,0.0048
16,0.9903,0.0054,0.9905,0.0053,0.9906,0.0049,0.9910,0.0048
17,0.9904,0.0054,0.9907,0.0053,0.9908,0.0048,0.9912,0.0047
18,0.9906,0.0053,0.9908,0.0052,0.9909,0.0048,0.9913,0.0047
19,0.9907,0.0053,0.9909,0.0052,0.9910,0.0048,0.9914,0.0046
20,0.9907,0.0053,0.9909,0.0052,0.9911,0.0047,0.9915,0.0046
21,0.9908,0.0053,0.9910,0.0051,0.9911,0.0047,0.9915,0.0046
22,0.9908,0.0053,0.9910,0.0051,0.9912,0.0047,0.9916,0.0046
23,0.9908,0.0053,0.9910,0.0051,0.9912,0.0047,0.9916,0.0046
24,0.9908,0.0053,0.9910,0.0051,0.9912,0.0047,0.9916,0.0046
25,0.9908,0.0053,0.9910,0.0051,0.9912,0.0047,0.9916,0.0046


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_256qam_msssim.csv <==
snr,256qam_soft_hard,256qam_soft_hard(std),256qam_soft_hard_KL,256qam_soft_hard_KL(std),256qam_nonuniform,256qam_nonuniform(std),256qam_nonuniform_KL,256qam_nonuniform_KL(std)
5,0.9895,0.00092,0.9899,0.00093,0.9887,0.00094,0.9891,0.00094
6,0.9913,0.00072,0.9916,0.00082,0.9904,0.00082,0.9909,0.00082
7,0.9927,0.00064,0.9930,0.00063,0.9919,0.00071,0.9923,0.00071
8,0.9939,0.00058,0.9942,0.00051,0.9932,0.00064,0.9935,0.00055
9,0.9948,0.00043,0.9951,0.00041,0.9942,0.00052,0.9944,0.00049
10,0.9956,0.00037,0.9958,0.00038,0.9950,0.00044,0.9952,0.00039
11,0.9962,0.00032,0.9965,0.00030,0.9957,0.00038,0.9958,0.00036
12,0.9967,0.00028,0.9970,0.00026,0.9962,0.00033,0.9964,0.00031
13,0.9971,0.00023,0.9974,0.00023,0.9966,0.00030,0.9968,0.00028
14,0.9974,0.00022,0.9977,0.00020,0.9970,0.00023,0.9971,0.00025
15,0.9977,0.00017,0.9979,0.00017,0.9973,0.00023,0.9974,0.00023
16,0.9979,0.00017,0.9981,0.00015,0.9975,0.00021,0.9976,0.00020
17,0.9981,0.00015,0.9983,0.00015,0.9977,0.00018,0.9978,0.00019
18,0.9982,0.00014,0.9984,0.00013,0.9979,0.00017,0.9980,0.00018
19,0.9984,0.00013,0.9986,0.00011,0.9980,0.00015,0.9981,0.00015
20,0.9984,0.00012,0.9986,0.00011,0.9981,0.00015,0.9982,0.00016
21,0.9985,0.00012,0.9987,0.00010,0.9982,0.00016,0.9982,0.00015
22,0.9986,0.00012,0.9988,0.00010,0.9982,0.00014,0.9983,0.00015
23,0.9986,0.00011,0.9988,0.00009,0.9983,0.00013,0.9983,0.00014
24,0.9986,0.00011,0.9988,0.00009,0.9983,0.00014,0.9984,0.00014
25,0.9987,0.00011,0.9988,0.00009,0.9983,0.00014,0.9984,0.00014


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_256qam_psnr.csv <==
snr,256qam_soft_hard,256qam_soft_hard(std),256qam_soft_hard_KL,256qam_soft_hard_KL(std),256qam_nonuniform,256qam_nonuniform(std),256qam_nonuniform_KL,256qam_nonuniform_KL(std)
-5,18.32,1.74,16.70,2.09,18.52,1.96,15.06,2.31
-4,20.33,1.63,18.39,1.98,20.27,1.86,16.41,2.28
-3,22.26,1.58,20.34,1.85,22.10,1.76,18.42,2.25
-2,24.15,1.54,22.56,1.77,23.85,1.67,21.14,2.26
-1,25.83,1.50,24.93,1.70,25.49,1.56,24.21,2.21
0,27.35,1.50,27.13,1.54,26.91,1.54,26.51,2.02
1,28.60,1.47,28.68,1.48,28.19,1.50,28.04,1.84
2,29.70,1.50,29.85,1.49,29.30,1.48,29.30,1.69
3,30.70,1.50,30.87,1.52,30.28,1.49,30.38,1.58
4,31.63,1.49,31.81,1.52,31.19,1.47,31.34,1.52
5,32.49,1.51,32.71,1.54,32.04,1.49,32.22,1.51
6,33.34,1.52,33.56,1.55,32.85,1.49,33.04,1.52
7,34.15,1.55,34.39,1.58,33.62,1.52,33.81,1.54
8,34.92,1.57,35.19,1.60,34.36,1.55,34.55,1.56
9,35.67,1.61,35.96,1.63,35.08,1.58,35.26,1.60
10,36.38,1.62,36.69,1.66,35.76,1.61,35.94,1.65
11,37.06,1.68,37.39,1.69,36.40,1.65,36.57,1.69
12,37.69,1.72,38.05,1.74,36.99,1.71,37.16,1.76
13,38.28,1.75,38.67,1.79,37.55,1.75,37.70,1.81
14,38.82,1.80,39.24,1.84,38.05,1.81,38.20,1.87
15,39.30,1.85,39.76,1.88,38.50,1.87,38.65,1.94
16,39.74,1.89,40.23,1.94,38.91,1.93,39.05,2.00
17,40.13,1.94,40.65,1.99,39.26,1.99,39.40,2.07
18,40.47,1.99,41.02,2.04,39.57,2.04,39.70,2.13
19,40.76,2.03,41.34,2.09,39.82,2.09,39.96,2.18
20,41.00,2.07,41.60,2.13,40.03,2.14,40.19,2.23
21,41.20,2.10,41.83,2.17,40.20,2.18,40.36,2.29
22,41.35,2.13,42.00,2.20,40.33,2.21,40.51,2.32
23,41.48,2.15,42.11,2.22,40.43,2.23,40.62,2.36
24,41.56,2.16,42.17,2.21,40.49,2.26,40.69,2.38
25,41.62,2.17,42.16,2.19,40.52,2.27,40.74,2.40


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_256qam_ssim.csv <==
snr,256qam_soft_hard,256qam_soft_hard(std),256qam_soft_hard_KL,256qam_soft_hard_KL(std),256qam_nonuniform,256qam_nonuniform(std),256qam_nonuniform_KL,256qam_nonuniform_KL(std)
-5,0.6251,0.0637,0.6171,0.0743,0.6342,0.0721,0.6765,0.0692
-4,0.7299,0.0538,0.7232,0.0654,0.7382,0.0561,0.7664,0.0560
-3,0.8181,0.0413,0.8121,0.0524,0.8174,0.0411,0.8410,0.0389
-2,0.8837,0.0287,0.8767,0.0389,0.8761,0.0292,0.8925,0.0271
-1,0.9234,0.0199,0.9204,0.0268,0.9171,0.0211,0.9261,0.0195
0,0.9465,0.0142,0.9454,0.0189,0.9441,0.0156,0.9466,0.0143
1,0.9606,0.0110,0.9606,0.0129,0.9595,0.0116,0.9597,0.0108
2,0.9698,0.0087,0.9698,0.0093,0.9689,0.0089,0.9687,0.0086
3,0.9762,0.0072,0.9762,0.0075,0.9755,0.0072,0.9751,0.0070
4,0.9810,0.0057,0.9810,0.0057,0.9804,0.0058,0.9800,0.0056
5,0.9846,0.0049,0.9846,0.0047,0.9841,0.0046,0.9838,0.0047
6,0.9875,0.0039,0.9875,0.0039,0.9870,0.0039,0.9867,0.0039
7,0.9897,0.0034,0.9897,0.0034,0.9893,0.0033,0.9890,0.0033
8,0.9914,0.0030,0.9914,0.0031,0.9910,0.0029,0.9908,0.0030
9,0.9928,0.0026,0.9927,0.0026,0.9924,0.0026,0.9922,0.0025
10,0.9939,0.0023,0.9938,0.0023,0.9935,0.0023,0.9934,0.0023
11,0.9947,0.0022,0.9947,0.0021,0.9944,0.0021,0.9943,0.0021
12,0.9954,0.0019,0.9953,0.0019,0.9951,0.0020,0.9951,0.0019
13,0.9959,0.0018,0.9959,0.0017,0.9956,0.0018,0.9956,0.0018
14,0.9964,0.0018,0.9963,0.0018,0.9961,0.0018,0.9961,0.0016
15,0.9967,0.0016,0.9967,0.0016,0.9964,0.0017,0.9965,0.0016
16,0.9970,0.0015,0.9969,0.0015,0.9967,0.0016,0.9968,0.0015
17,0.9972,0.0015,0.9972,0.0014,0.9970,0.0015,0.9970,0.0015
18,0.9974,0.0015,0.9973,0.0014,0.9972,0.0015,0.9972,0.0014
19,0.9975,0.0014,0.9975,0.0013,0.9973,0.0015,0.9974,0.0014
20,0.9976,0.0015,0.9976,0.0013,0.9974,0.0015,0.9975,0.0014
21,0.9977,0.0014,0.9977,0.0013,0.9975,0.0014,0.9976,0.0014
22,0.9978,0.0014,0.9978,0.0013,0.9976,0.0014,0.9977,0.0014
23,0.9978,0.0014,0.9978,0.0013,0.9976,0.0014,0.9977,0.0014
24,0.9979,0.0014,0.9978,0.0013,0.9977,0.0014,0.9978,0.0014
25,0.9979,0.0014,0.9979,0.0012,0.9977,0.0014,0.9978,0.0013


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_4096qam_msssim.csv <==
snr,4096qam_soft_hard,4096qam_soft_hard(std),4096qam_soft_hard_KL,4096qam_soft_hard_KL(std),4096qam_nonuniform,4096qam_nonuniform(std),4096qam_nonuniform_KL,4096qam_nonuniform_KL(std)
5,0.9899,0.00091,0.9899,0.00100,0.9899,0.00097,0.9896,0.00099
6,0.9917,0.00077,0.9917,0.00077,0.9916,0.00079,0.9914,0.00082
7,0.9931,0.00058,0.9931,0.00066,0.9931,0.00064,0.9929,0.00061
8,0.9943,0.00054,0.9943,0.00054,0.9942,0.00048,0.9941,0.00054
9,0.9953,0.00043,0.9953,0.00042,0.9952,0.00045,0.9950,0.00048
10,0.9961,0.00036,0.9961,0.00036,0.9960,0.00036,0.9958,0.00040
11,0.9967,0.00029,0.9966,0.00031,0.9966,0.00032,0.9964,0.00031
12,0.9972,0.00026,0.9971,0.00025,0.9971,0.00026,0.9970,0.00027
13,0.9976,0.00021,0.9975,0.00020,0.9975,0.00023,0.9974,0.00023
14,0.9980,0.00018,0.9978,0.00019,0.9978,0.00019,0.9977,0.00022
15,0.9983,0.00015,0.9981,0.00015,0.9981,0.00017,0.9980,0.00017
16,0.9985,0.00013,0.9983,0.00013,0.9983,0.00015,0.9982,0.00017
17,0.9987,0.00011,0.9985,0.00012,0.9985,0.00014,0.9984,0.00014
18,0.9988,0.00010,0.9986,0.00010,0.9986,0.00013,0.9985,0.00012
19,0.9989,0.00009,0.9987,0.00009,0.9987,0.00011,0.9987,0.00012
20,0.9990,0.00008,0.9988,0.00009,0.9988,0.00010,0.9987,0.00011
21,0.9991,0.00007,0.9989,0.00008,0.9989,0.00010,0.9988,0.00011
22,0.9991,0.00007,0.9989,0.00007,0.9990,0.00010,0.9989,0.00011
23,0.9992,0.00007,0.9990,0.00008,0.9990,0.00010,0.9989,0.00010
24,0.9992,0.00006,0.9990,0.00007,0.9990,0.00009,0.9990,0.00011
25,0.9992,0.00006,0.9990,0.00007,0.9991,0.00009,0.9990,0.00010


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_4096qam_psnr.csv <==
snr,4096qam_soft_hard,4096qam_soft_hard(std),4096qam_soft_hard_KL,4096qam_soft_hard_KL(std),4096qam_nonuniform,4096qam_nonuniform(std),4096qam_nonuniform_KL,4096qam_nonuniform_KL(std)
-5,16.59,1.41,16.15,1.71,17.16,2.15,17.71,2.16
-4,18.69,1.41,18.29,1.71,19.29,2.02,19.57,2.03
-3,20.98,1.33,20.71,1.66,21.51,1.87,21.58,1.83
-2,23.61,1.36,23.17,1.64,23.65,1.72,23.54,1.66
-1,25.48,1.42,25.48,1.59,25.58,1.62,25.42,1.52
0,27.25,1.48,27.31,1.54,27.25,1.57,27.10,1.48
1,28.72,1.48,28.74,1.54,28.64,1.50,28.52,1.48
2,29.87,1.50,29.89,1.49,29.83,1.49,29.72,1.48
3,30.89,1.48,30.93,1.49,30.85,1.49,30.74,1.51
4,31.85,1.48,31.88,1.49,31.81,1.51,31.70,1.48
5,32.76,1.48,32.79,1.48,32.71,1.51,32.58,1.50
6,33.65,1.49,33.67,1.50,33.58,1.51,33.46,1.50
7,34.52,1.49,34.55,1.51,34.43,1.53,34.30,1.52
8,35.38,1.51,35.39,1.52,35.24,1.55,35.11,1.55
9,36.20,1.52,36.21,1.55,36.04,1.58,35.90,1.57
10,37.01,1.53,37.01,1.57,36.81,1.63,36.67,1.62
11,37.78,1.55,37.75,1.59,37.55,1.67,37.40,1.67
12,38.53,1.59,38.45,1.64,38.26,1.72,38.10,1.72
13,39.24,1.62,39.11,1.68,38.92,1.79,38.76,1.78
14,39.91,1.67,39.72,1.73,39.55,1.87,39.37,1.85
15,40.55,1.73,40.28,1.80,40.14,1.94,39.95,1.93
16,41.13,1.79,40.80,1.86,40.67,2.03,40.47,2.01
17,41.67,1.86,41.28,1.95,41.16,2.12,40.95,2.09
18,42.17,1.93,41.69,2.03,41.60,2.21,41.37,2.19
19,42.60,2.02,42.07,2.11,41.99,2.30,41.75,2.27
20,42.99,2.10,42.39,2.19,42.33,2.39,42.07,2.36
21,43.33,2.16,42.66,2.27,42.61,2.47,42.35,2.43
22,43.61,2.23,42.88,2.35,42.85,2.54,42.57,2.50
23,43.84,2.27,43.06,2.41,43.04,2.61,42.75,2.56
24,44.01,2.29,43.20,2.46,43.18,2.65,42.88,2.61
25,44.02,2.26,43.30,2.49,43.27,2.69,42.97,2.64


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_4096qam_ssim.csv <==
snr,4096qam_soft_hard,4096qam_soft_hard(std),4096qam_soft_hard_KL,4096qam_soft_hard_KL(std),4096qam_nonuniform,4096qam_nonuniform(std),4096qam_nonuniform_KL,4096qam_nonuniform_KL(std)
-5,0.6512,0.0616,0.5641,0.0717,0.6616,0.0504,0.6592,0.0539
-4,0.7556,0.0508,0.6960,0.0616,0.7561,0.0414,0.7548,0.0430
-3,0.8355,0.0378,0.8027,0.0453,0.8329,0.0326,0.8332,0.0311
-2,0.8905,0.0266,0.8755,0.0302,0.8883,0.0245,0.8889,0.0225
-1,0.9259,0.0189,0.9199,0.0202,0.9246,0.0184,0.9244,0.0169
0,0.9475,0.0141,0.9451,0.0141,0.9464,0.0139,0.9463,0.0131
1,0.9612,0.0107,0.9598,0.0108,0.9603,0.0109,0.9598,0.0103
2,0.9704,0.0082,0.9693,0.0083,0.9694,0.0083,0.9689,0.0082
3,0.9770,0.0065,0.9758,0.0066,0.9759,0.0065,0.9753,0.0067
4,0.9817,0.0052,0.9807,0.0052,0.9807,0.0054,0.9802,0.0053
5,0.9854,0.0044,0.9844,0.0043,0.9844,0.0044,0.9840,0.0044
6,0.9883,0.0034,0.9873,0.0036,0.9873,0.0036,0.9870,0.0036
7,0.9905,0.0028,0.9896,0.0029,0.9896,0.0029,0.9893,0.0030
8,0.9923,0.0023,0.9914,0.0025,0.9914,0.0025,0.9912,0.0026
9,0.9936,0.0020,0.9928,0.0022,0.9928,0.0022,0.9927,0.0022
10,0.9947,0.0018,0.9940,0.0019,0.9940,0.0020,0.9939,0.0019
11,0.9956,0.0014,0.9949,0.0017,0.9949,0.0017,0.9948,0.0017
12,0.9963,0.0013,0.9956,0.0015,0.9956,0.0016,0.9956,0.0016
13,0.9968,0.0012,0.9962,0.0014,0.9962,0.0015,0.9962,0.0015
14,0.9972,0.0011,0.9967,0.0013,0.9967,0.0014,0.9966,0.0014
15,0.9976,0.0010,0.9971,0.0013,0.9971,0.0013,0.9970,0.0013
16,0.9979,0.0010,0.9974,0.0012,0.9974,0.0012,0.9974,0.0013
17,0.9981,0.0009,0.9976,0.0012,0.9976,0.0012,0.9976,0.0012
18,0.9982,0.0009,0.9978,0.0011,0.9978,0.0012,0.9978,0.0012
19,0.9984,0.0009,0.9980,0.0011,0.9980,0.0011,0.9980,0.0012
20,0.9985,0.0008,0.9981,0.0011,0.9981,0.0011,0.9981,0.0012
21,0.9986,0.0008,0.9982,0.0011,0.9982,0.0011,0.9982,0.0011
22,0.9986,0.0008,0.9983,0.0011,0.9983,0.0011,0.9983,0.0012
23,0.9987,0.0008,0.9983,0.0011,0.9984,0.0011,0.9983,0.0011
24,0.9987,0.0008,0.9984,0.0011,0.9984,0.0011,0.9984,0.0011
25,0.9987,0.0008,0.9984,0.0011,0.9984,0.0011,0.9984,0.0011


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_4qam_msssim.csv <==
snr,4qam_soft_hard,4qam_soft_hard(std),4qam_soft_hard_KL,4qam_soft_hard_KL(std),4qam_nonuniform,4qam_nonuniform(std),4qam_nonuniform_KL,4qam_nonuniform_KL(std)
5,0.9757,0.0019,0.9777,0.0016,0.9755,0.0020,0.9777,0.0018
6,0.9784,0.0017,0.9801,0.0016,0.9783,0.0016,0.9803,0.0015
7,0.9803,0.0016,0.9819,0.0013,0.9802,0.0016,0.9822,0.0014
8,0.9817,0.0014,0.9832,0.0013,0.9816,0.0014,0.9835,0.0013
9,0.9826,0.0014,0.9840,0.0013,0.9826,0.0014,0.9843,0.0012
10,0.9833,0.0013,0.9846,0.0012,0.9832,0.0013,0.9849,0.0012
11,0.9837,0.0013,0.9850,0.0012,0.9837,0.0012,0.9853,0.0012
12,0.9840,0.0013,0.9853,0.0011,0.9840,0.0012,0.9856,0.0010
13,0.9842,0.0012,0.9855,0.0012,0.9842,0.0012,0.9858,0.0012
14,0.9843,0.0013,0.9856,0.0011,0.9843,0.0012,0.9860,0.0012
15,0.9845,0.0012,0.9857,0.0011,0.9844,0.0012,0.9861,0.0012
16,0.9845,0.0012,0.9858,0.0012,0.9845,0.0013,0.9861,0.0011
17,0.9846,0.0012,0.9858,0.0012,0.9845,0.0012,0.9861,0.0011
18,0.9846,0.0012,0.9858,0.0011,0.9846,0.0012,0.9861,0.0011
19,0.9846,0.0013,0.9858,0.0011,0.9846,0.0012,0.9861,0.0010
20,0.9846,0.0012,0.9858,0.0012,0.9846,0.0012,0.9861,0.0011
21,0.9846,0.0012,0.9858,0.0012,0.9846,0.0013,0.9861,0.0012
22,0.9845,0.0012,0.9858,0.0011,0.9846,0.0013,0.9861,0.0011
23,0.9844,0.0012,0.9858,0.0011,0.9846,0.0012,0.9861,0.0011
24,0.9843,0.0013,0.9858,0.0011,0.9846,0.0012,0.9861,0.0011
25,0.9842,0.0012,0.9858,0.0012,0.9846,0.0012,0.9861,0.0011


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_4qam_psnr.csv <==
snr,4qam_soft_hard,4qam_soft_hard(std),4qam_soft_hard_KL,4qam_soft_hard_KL(std),4qam_nonuniform,4qam_nonuniform(std),4qam_nonuniform_KL,4qam_nonuniform_KL(std)
-5,15.19,2.08,16.34,1.99,15.85,1.82,15.14,2.74
-4,15.95,1.99,17.38,2.01,16.84,1.83,15.88,2.79
-3,16.94,1.90,18.62,2.04,17.96,1.83,16.83,2.81
-2,18.25,1.81,19.97,2.03,19.21,1.83,18.02,2.79
-1,19.92,1.81,21.41,2.08,20.61,1.83,19.47,2.53
0,21.54,1.87,22.87,2.08,22.20,1.83,21.38,2.12
1,23.40,1.93,24.41,2.08,23.65,1.89,23.24,2.05
2,24.94,1.93,25.65,2.05,25.02,1.92,25.33,2.02
3,26.22,1.94,26.81,2.03,26.20,1.94,26.76,2.08
4,27.29,2.00,27.77,2.06,27.19,1.95,27.78,2.07
5,28.11,2.03,28.54,2.09,27.89,1.98,28.56,2.09
6,28.75,2.05,29.17,2.10,28.55,2.01,29.23,2.11
7,29.23,2.08,29.68,2.12,29.06,2.03,29.74,2.12
8,29.58,2.10,30.04,2.14,29.45,2.05,30.11,2.13
9,29.83,2.11,30.31,2.14,29.71,2.06,30.38,2.15
10,30.00,2.11,30.49,2.16,29.89,2.06,30.57,2.15
11,30.11,2.11,30.62,2.16,30.02,2.07,30.69,2.17
12,30.19,2.11,30.70,2.16,30.10,2.07,30.76,2.17
13,30.24,2.11,30.76,2.16,30.16,2.08,30.82,2.18
14,30.28,2.10,30.80,2.16,30.21,2.08,30.86,2.18
15,30.30,2.10,30.83,2.16,30.23,2.08,30.88,2.18
16,30.32,2.10,30.84,2.16,30.25,2.08,30.89,2.19
17,30.33,2.09,30.85,2.16,30.26,2.08,30.90,2.19
18,30.33,2.09,30.85,2.16,30.27,2.08,30.91,2.18
19,30.33,2.09,30.85,2.16,30.27,2.08,30.91,2.18
20,30.33,2.08,30.85,2.16,30.27,2.08,30.91,2.18
21,30.33,2.08,30.85,2.16,30.27,2.07,30.91,2.17
22,30.33,2.07,30.85,2.16,30.27,2.06,30.91,2.16
23,30.33,2.06,30.85,2.15,30.27,2.05,30.91,2.15
24,30.33,2.06,30.85,2.14,30.27,2.04,30.91,2.13
25,30.33,2.04,30.85,2.13,30.27,2.03,30.91,2.10


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_4qam_ssim.csv <==
snr,4qam_soft_hard,4qam_soft_hard(std),4qam_soft_hard_KL,4qam_soft_hard_KL(std),4qam_nonuniform,4qam_nonuniform(std),4qam_nonuniform_KL,4qam_nonuniform_KL(std)
-5,0.2722,0.0852,0.3303,0.0970,0.2934,0.07292,0.3740,0.0879
-4,0.3425,0.0841,0.4094,0.0984,0.3643,0.07368,0.4535,0.0903
-3,0.4366,0.0823,0.5026,0.0981,0.4609,0.07267,0.5416,0.0895
-2,0.5469,0.0732,0.6022,0.0917,0.5752,0.06629,0.6333,0.0822
-1,0.6545,0.0614,0.7018,0.0789,0.6885,0.05818,0.7275,0.0678
0,0.7571,0.0498,0.7800,0.0622,0.7912,0.04993,0.8002,0.0551
1,0.8443,0.0406,0.8530,0.0441,0.8437,0.04318,0.8572,0.0411
2,0.8881,0.0330,0.8934,0.0353,0.8823,0.03582,0.8960,0.0328
3,0.9163,0.0276,0.9170,0.0286,0.9091,0.02932,0.9217,0.0267
4,0.9341,0.0231,0.9340,0.0238,0.9275,0.02518,0.9385,0.0224
5,0.9454,0.0201,0.9453,0.0205,0.9398,0.02172,0.9489,0.0196
6,0.9532,0.0181,0.9528,0.0181,0.9483,0.01927,0.9559,0.0174
7,0.9582,0.0165,0.9581,0.0166,0.9541,0.01749,0.9606,0.0159
8,0.9617,0.0154,0.9617,0.0155,0.9581,0.01631,0.9638,0.0151
9,0.9641,0.0146,0.9641,0.0148,0.9609,0.01546,0.9659,0.0146
10,0.9655,0.0142,0.9657,0.0144,0.9627,0.01496,0.9670,0.0142
11,0.9664,0.0138,0.9667,0.0142,0.9640,0.01445,0.9677,0.0140
12,0.9669,0.0137,0.9675,0.0140,0.9648,0.01422,0.9681,0.0139
13,0.9673,0.0135,0.9679,0.0140,0.9654,0.01401,0.9684,0.0138
14,0.9675,0.0135,0.9682,0.0139,0.9658,0.01391,0.9686,0.0138
15,0.9675,0.0134,0.9685,0.0139,0.9661,0.01384,0.9687,0.0137
16,0.9676,0.0134,0.9686,0.0139,0.9662,0.01381,0.9688,0.0137
17,0.9676,0.0134,0.9687,0.0140,0.9663,0.01382,0.9688,0.0137
18,0.9676,0.0133,0.9688,0.0140,0.9664,0.01382,0.9688,0.0137
19,0.9676,0.0134,0.9688,0.0141,0.9664,0.01386,0.9688,0.0137
20,0.9676,0.0134,0.9688,0.0141,0.9664,0.01393,0.9688,0.0137
21,0.9676,0.0134,0.9688,0.0142,0.9664,0.01403,0.9688,0.0137
22,0.9676,0.0135,0.9688,0.0142,0.9664,0.01423,0.9688,0.0139
23,0.9676,0.0136,0.9688,0.0143,0.9664,0.01458,0.9688,0.0140
24,0.9676,0.0137,0.9688,0.0144,0.9664,0.01527,0.9688,0.0142
25,0.9676,0.0137,0.9688,0.0144,0.9664,0.01527,0.9688,0.0142


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_64qam_msssim.csv <==
snr,64qam_soft_hard,64qam_soft_hard(std),64qam_soft_hard_KL,64qam_soft_hard_KL(std),64qam_nonuniform,64qam_nonuniform(std),64qam_nonuniform_KL,64qam_nonuniform_KL(std)
5,0.9903,0.00090,0.9900,0.00099,0.9898,0.00095,0.9901,0.00091
6,0.9921,0.00066,0.9917,0.00082,0.9914,0.00074,0.9918,0.00076
7,0.9935,0.00065,0.9931,0.00064,0.9927,0.00069,0.9931,0.00062
8,0.9946,0.00049,0.9942,0.00050,0.9938,0.00056,0.9942,0.00052
9,0.9954,0.00038,0.9951,0.00041,0.9946,0.00048,0.9950,0.00041
10,0.9961,0.00034,0.9958,0.00038,0.9953,0.00042,0.9957,0.00038
11,0.9966,0.00028,0.9963,0.00029,0.9959,0.00035,0.9962,0.00032
12,0.9970,0.00025,0.9967,0.00027,0.9963,0.00031,0.9966,0.00026
13,0.9973,0.00021,0.9971,0.00025,0.9967,0.00028,0.9969,0.00027
14,0.9976,0.00021,0.9973,0.00022,0.9970,0.00026,0.9972,0.00025
15,0.9977,0.00019,0.9975,0.00021,0.9972,0.00025,0.9974,0.00022
16,0.9979,0.00017,0.9977,0.00019,0.9974,0.00022,0.9975,0.00020
17,0.9980,0.00019,0.9978,0.00019,0.9975,0.00020,0.9977,0.00021
18,0.9981,0.00016,0.9979,0.00017,0.9976,0.00020,0.9978,0.00019
19,0.9982,0.00016,0.9980,0.00017,0.9977,0.00019,0.9978,0.00017
20,0.9983,0.00016,0.9981,0.00018,0.9978,0.00019,0.9979,0.00018
21,0.9983,0.00015,0.9981,0.00016,0.9979,0.00019,0.9980,0.00017
22,0.9983,0.00015,0.9982,0.00016,0.9979,0.00018,0.9980,0.00017
23,0.9984,0.00015,0.9982,0.00014,0.9980,0.00019,0.9980,0.00017
24,0.9984,0.00015,0.9982,0.00015,0.9980,0.00018,0.9979,0.00018
25,0.9984,0.00014,0.9983,0.00014,0.9980,0.00017,0.9978,0.00018


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_64qam_psnr.csv <==
snr,64qam_soft_hard,64qam_soft_hard(std),64qam_soft_hard_KL,64qam_soft_hard_KL(std),64qam_nonuniform,64qam_nonuniform(std),64qam_nonuniform_KL,64qam_nonuniform_KL(std)
-5,16.70,2.17,16.52,1.87,16.94,1.79,18.04,1.92
-4,18.61,2.10,18.51,1.90,18.61,1.65,19.94,1.81
-3,20.76,1.92,20.75,1.79,20.58,1.58,21.98,1.69
-2,22.94,1.74,22.98,1.71,22.73,1.58,23.95,1.59
-1,24.99,1.62,25.14,1.63,24.99,1.61,25.79,1.51
0,26.82,1.57,26.94,1.58,27.03,1.60,27.35,1.53
1,28.34,1.54,28.39,1.57,28.54,1.59,28.68,1.53
2,29.67,1.54,29.66,1.56,29.75,1.61,29.85,1.54
3,30.82,1.56,30.77,1.58,30.78,1.61,30.88,1.55
4,31.88,1.57,31.78,1.61,31.71,1.63,31.84,1.57
5,32.85,1.61,32.71,1.62,32.55,1.65,32.72,1.62
6,33.78,1.65,33.58,1.65,33.35,1.68,33.55,1.66
7,34.65,1.71,34.42,1.71,34.10,1.71,34.33,1.70
8,35.46,1.76,35.20,1.77,34.81,1.76,35.06,1.77
9,36.21,1.82,35.91,1.84,35.46,1.82,35.73,1.82
10,36.88,1.88,36.56,1.89,36.07,1.87,36.35,1.89
11,37.50,1.95,37.16,1.95,36.63,1.94,36.91,1.95
12,38.05,2.02,37.70,2.01,37.14,1.99,37.41,2.01
13,38.53,2.07,38.18,2.07,37.59,2.05,37.85,2.07
14,38.96,2.13,38.59,2.13,37.99,2.10,38.23,2.12
15,39.33,2.18,38.96,2.18,38.34,2.15,38.57,2.17
16,39.64,2.22,39.27,2.23,38.64,2.20,38.86,2.23
17,39.91,2.27,39.55,2.27,38.91,2.24,39.09,2.27
18,40.13,2.31,39.77,2.31,39.12,2.27,39.30,2.30
19,40.32,2.34,39.96,2.34,39.31,2.30,39.47,2.33
20,40.48,2.36,40.11,2.36,39.47,2.33,39.59,2.36
21,40.60,2.39,40.24,2.39,39.59,2.35,39.70,2.38
22,40.70,2.41,40.33,2.41,39.69,2.37,39.77,2.39
23,40.78,2.43,40.40,2.42,39.76,2.38,39.81,2.40
24,40.83,2.44,40.45,2.42,39.82,2.40,39.80,2.39
25,40.85,2.44,40.49,2.42,39.86,2.40,39.72,2.34


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_64qam_ssim.csv <==
snr,64qam_soft_hard,64qam_soft_hard(std),64qam_soft_hard_KL,64qam_soft_hard_KL(std),64qam_nonuniform,64qam_nonuniform(std),64qam_nonuniform_KL,64qam_nonuniform_KL(std)
-5,0.6677,0.0762,0.6666,0.0776,0.6706,0.0607,0.6506,0.0680
-4,0.7583,0.0631,0.7599,0.0636,0.7638,0.0499,0.7493,0.0561
-3,0.8326,0.0476,0.8341,0.0476,0.8391,0.0368,0.8294,0.0435
-2,0.8873,0.0333,0.8885,0.0340,0.8919,0.0272,0.8862,0.0306
-1,0.9222,0.0246,0.9235,0.0237,0.9260,0.0198,0.9217,0.0213
0,0.9442,0.0173,0.9449,0.0171,0.9457,0.0153,0.9439,0.0153
1,0.9583,0.0131,0.9587,0.0131,0.9584,0.0122,0.9584,0.0116
2,0.9676,0.0105,0.9679,0.0101,0.9673,0.0098,0.9680,0.0095
3,0.9743,0.0083,0.9746,0.0080,0.9737,0.0080,0.9747,0.0079
4,0.9793,0.0071,0.9795,0.0068,0.9786,0.0069,0.9798,0.0066
5,0.9831,0.0057,0.9832,0.0057,0.9824,0.0058,0.9835,0.0054
6,0.9861,0.0049,0.9862,0.0050,0.9852,0.0050,0.9863,0.0047
7,0.9883,0.0044,0.9884,0.0044,0.9875,0.0044,0.9886,0.0041
8,0.9901,0.0038,0.9901,0.0041,0.9893,0.0039,0.9903,0.0037
9,0.9915,0.0036,0.9915,0.0035,0.9907,0.0035,0.9917,0.0033
10,0.9926,0.0032,0.9926,0.0032,0.9919,0.0033,0.9927,0.0031
11,0.9935,0.0029,0.9935,0.0029,0.9928,0.0030,0.9935,0.0028
12,0.9941,0.0027,0.9942,0.0027,0.9935,0.0028,0.9942,0.0026
13,0.9947,0.0026,0.9947,0.0026,0.9941,0.0026,0.9947,0.0024
14,0.9951,0.0025,0.9951,0.0025,0.9945,0.0026,0.9951,0.0023
15,0.9955,0.0023,0.9955,0.0024,0.9949,0.0024,0.9955,0.0022
16,0.9957,0.0023,0.9958,0.0022,0.9952,0.0024,0.9957,0.0021
17,0.9960,0.0022,0.9960,0.0022,0.9954,0.0023,0.9960,0.0021
18,0.9961,0.0021,0.9961,0.0022,0.9956,0.0023,0.9961,0.0020
19,0.9963,0.0021,0.9963,0.0021,0.9958,0.0022,0.9963,0.0020
20,0.9964,0.0021,0.9964,0.0021,0.9959,0.0022,0.9964,0.0020
21,0.9965,0.0020,0.9965,0.0021,0.9960,0.0021,0.9964,0.0020
22,0.9965,0.0020,0.9965,0.0021,0.9960,0.0021,0.9965,0.0020
23,0.9966,0.0020,0.9966,0.0020,0.9961,0.0021,0.9965,0.0019
24,0.9966,0.0020,0.9966,0.0020,0.9961,0.0021,0.9966,0.0021
25,0.9966,0.0020,0.9966,0.0020,0.9961,0.0021,0.9966,0.0021


==> DeepJSCC-Q (ICC2021)(1)/data/jscc_continuous.csv <==
snr,PSNR,PSNR(std),MS-SSIM,MS-SSIM(std),SSIM,SSIM(std)
-5,18.64,2.42,,,0.7879,0.0630
-4,20.34,2.49,,,0.8403,0.0529
-3,22.23,2.55,,,0.8805,0.0431
-2,24.18,2.61,,,0.9115,0.0338
-1,26.01,2.68,,,0.9336,0.0263
0,27.58,2.70,,,0.9495,0.0206
1,28.91,2.66,,,0.9610,0.0161
2,30.05,2.61,,,0.9693,0.0130
3,31.09,2.53,,,0.9757,0.0104
4,32.05,2.50,,,0.9805,0.0084
5,32.96,2.47,0.9903,0.00083,0.9843,0.0069
6,33.84,2.43,0.9920,0.00063,0.9872,0.0056
7,34.68,2.41,0.9933,0.00055,0.9896,0.0046
8,35.50,2.38,0.9944,0.00048,0.9914,0.0038
9,36.28,2.36,0.9953,0.00043,0.9929,0.0032
10,37.03,2.36,0.9961,0.00033,0.9941,0.0028
11,37.79,2.37,0.9967,0.00028,0.9950,0.0023
12,38.54,2.37,0.9972,0.00023,0.9958,0.0020
13,39.26,2.37,0.9976,0.00021,0.9964,0.0018
14,39.94,2.38,0.9980,0.00017,0.9969,0.0016
15,40.58,2.41,0.9983,0.00016,0.9973,0.0014
16,41.19,2.43,0.9985,0.00013,0.9976,0.0013
17,41.74,2.46,0.9987,0.00012,0.9979,0.0012
18,42.25,2.49,0.9988,0.00011,0.9981,0.0011
19,42.70,2.52,0.9989,0.00011,0.9982,0.0012
20,43.11,2.55,0.9990,0.00011,0.9983,0.0011
21,43.45,2.58,0.9991,0.00010,0.9984,0.0010
22,43.74,2.60,0.9991,0.00009,0.9985,0.0011
23,43.96,2.62,0.9992,0.00009,0.9986,0.0010
24,44.06,2.63,0.9992,0.00009,0.9986,0.0011
25,44.12,2.64,0.9992,0.00009,0.9986,0.0011


==> data/16qam_tsnr10_msssim.csv <==
snr,16qam_soft_hard(snr10),16qam_soft_hard(std),16qam_soft_hard_KL(snr10),16qam_soft_hard_KL(std),16qam_nonuniform(snr10),16qam_nonuniform(std),16qam_nonuniform_KL(snr10),16qam_nonuniform_KL(std)
5,0.9865,0.00116,0.9863,0.00117,0.9874,0.00121,0.9876,0.00111
6,0.9890,0.00095,0.9890,0.00091,0.9899,0.00088,0.9900,0.00089
7,0.9907,0.00077,0.9909,0.00079,0.9915,0.00074,0.9916,0.00072
8,0.9919,0.00073,0.9922,0.00072,0.9927,0.00061,0.9928,0.00060
9,0.9928,0.00060,0.9931,0.00062,0.9935,0.00056,0.9936,0.00054
10,0.9934,0.00057,0.9938,0.00053,0.9941,0.00049,0.9941,0.00048
11,0.9939,0.00052,0.9943,0.00048,0.9945,0.00050,0.9946,0.00049
12,0.9943,0.00049,0.9947,0.00045,0.9949,0.00042,0.9949,0.00043
13,0.9946,0.00048,0.9949,0.00046,0.9951,0.00042,0.9952,0.00041
14,0.9948,0.00046,0.9951,0.00041,0.9953,0.00040,0.9954,0.00041
15,0.9950,0.00044,0.9953,0.00042,0.9955,0.00039,0.9955,0.00041
16,0.9951,0.00045,0.9954,0.00040,0.9956,0.00038,0.9956,0.00043
17,0.9952,0.00042,0.9955,0.00040,0.9957,0.00037,0.9957,0.00040
18,0.9953,0.00044,0.9956,0.00038,0.9957,0.00037,0.9957,0.00040
19,0.9953,0.00040,0.9956,0.00039,0.9958,0.00037,0.9958,0.00038
20,0.9954,0.00037,0.9956,0.00040,0.9958,0.00038,0.9958,0.00037
21,0.9954,0.00039,0.9957,0.00041,0.9959,0.00036,0.9959,0.00037
22,0.9954,0.00040,0.9957,0.00039,0.9959,0.00036,0.9959,0.00036
23,0.9954,0.00040,0.9957,0.00036,0.9959,0.00036,0.9959,0.00037
24,0.9955,0.00040,0.9957,0.00038,0.9959,0.00034,0.9959,0.00037
25,0.9955,0.00039,0.9957,0.00035,0.9960,0.00035,0.9959,0.00035


==> data/16qam_tsnr10_psnr.csv <==
snr,16qam_soft_hard(snr10),16qam_soft_hard(std),16qam_soft_hard_KL(snr10),16qam_soft_hard_KL(std),16qam_nonuniform(snr10),16qam_nonuniform(std),16qam_nonuniform_KL(snr10),16qam_nonuniform_KL(std)
-5,15.28,2.06,15.09,2.37,15.30,1.94,16.28,2.26
-4,16.24,2.15,16.01,2.52,16.27,1.99,17.25,2.34
-3,17.40,2.28,17.15,2.71,17.46,2.03,18.44,2.43
-2,18.81,2.36,18.46,2.82,18.85,2.06,19.84,2.46
-1,20.46,2.31,20.06,2.85,20.43,2.08,21.43,2.42
0,22.36,2.19,22.08,2.57,22.31,2.02,23.24,2.31
1,24.41,2.05,24.30,2.22,24.23,2.01,25.12,2.20
2,26.35,2.05,26.49,1.95,26.18,2.01,26.98,2.04
3,28.12,2.04,28.25,1.93,28.04,2.02,28.66,1.99
4,29.62,2.04,29.73,1.91,29.67,2.06,30.11,2.00
5,30.85,2.04,30.96,1.96,31.10,2.05,31.33,2.02
6,31.87,2.06,31.98,2.02,32.24,2.04,32.36,2.07
7,32.69,2.10,32.85,2.08,33.14,2.05,33.18,2.12
8,33.37,2.14,33.56,2.14,33.84,2.08,33.87,2.17
9,33.94,2.18,34.15,2.19,34.39,2.11,34.42,2.21
10,34.40,2.22,34.64,2.23,34.85,2.14,34.88,2.25
11,34.78,2.26,35.03,2.27,35.22,2.18,35.26,2.29
12,35.09,2.28,35.35,2.30,35.52,2.20,35.56,2.32
13,35.35,2.31,35.60,2.33,35.76,2.23,35.79,2.34
14,35.55,2.33,35.80,2.35,35.96,2.24,35.98,2.35
15,35.70,2.35,35.95,2.36,36.11,2.25,36.13,2.37
16,35.83,2.36,36.08,2.38,36.24,2.26,36.25,2.38
17,35.93,2.37,36.17,2.39,36.34,2.27,36.34,2.39
18,36.00,2.38,36.25,2.40,36.41,2.28,36.41,2.40
19,36.06,2.39,36.31,2.41,36.48,2.29,36.47,2.40
20,36.11,2.39,36.35,2.41,36.53,2.29,36.51,2.41
21,36.15,2.40,36.39,2.41,36.56,2.29,36.54,2.41
22,36.18,2.40,36.42,2.42,36.60,2.30,36.57,2.41
23,36.20,2.40,36.44,2.42,36.62,2.30,36.59,2.42
24,36.22,2.40,36.46,2.42,36.64,2.30,36.61,2.42
25,36.24,2.41,36.47,2.42,36.66,2.30,36.63,2.42


==> data/16qam_tsnr10_ssim.csv <==
snr,16qam_soft_hard(snr10),16qam_soft_hard(std),16qam_soft_hard_KL(snr10),16qam_soft_hard_KL(std),16qam_nonuniform(snr10),16qam_nonuniform(std),16qam_nonuniform_KL(snr10),16qam_nonuniform_KL(std)
-5,0.5151,0.0733,0.4902,0.0730,0.5047,0.0758,0.4829,0.0792
-4,0.5766,0.0729,0.5525,0.0733,0.5667,0.0750,0.5414,0.0821
-3,0.6413,0.0709,0.6179,0.0719,0.6317,0.0724,0.6043,0.0821
-2,0.7077,0.0669,0.6875,0.0688,0.7008,0.0678,0.6713,0.0809
-1,0.7723,0.0617,0.7544,0.0644,0.7670,0.0609,0.7388,0.0748
0,0.8315,0.0535,0.8178,0.0565,0.8285,0.0504,0.8061,0.0629
1,0.8817,0.0432,0.8706,0.0463,0.8801,0.0391,0.8645,0.0489
2,0.9200,0.0313,0.9126,0.0352,0.9185,0.0284,0.9107,0.0338
3,0.9466,0.0210,0.9425,0.0243,0.9449,0.0208,0.9422,0.0226
4,0.9629,0.0151,0.9612,0.0167,0.9618,0.0153,0.9619,0.0154
5,0.9727,0.0114,0.9722,0.0123,0.9719,0.0119,0.9726,0.0114
6,0.9784,0.0095,0.9786,0.0096,0.9783,0.0091,0.9790,0.0089
7,0.9820,0.0081,0.9823,0.0081,0.9821,0.0077,0.9828,0.0075
8,0.9843,0.0072,0.9848,0.0071,0.9846,0.0068,0.9852,0.0066
9,0.9860,0.0067,0.9864,0.0066,0.9863,0.0062,0.9868,0.0061
10,0.9872,0.0063,0.9875,0.0062,0.9875,0.0058,0.9880,0.0057
11,0.9881,0.0060,0.9884,0.0060,0.9884,0.0055,0.9889,0.0054
12,0.9888,0.0059,0.9890,0.0057,0.9891,0.0053,0.9895,0.0052
13,0.9893,0.0057,0.9895,0.0056,0.9896,0.0051,0.9900,0.0050
14,0.9897,0.0056,0.9899,0.0055,0.9900,0.0050,0.9903,0.0049
15,0.9900,0.0055,0.9902,0.0054,0.9903,0.0049,0.9906,0.0048
16,0.9902,0.0054,0.9904,0.0053,0.9905,0.0048,0.9908,0.0047
17,0.9904,0.0053,0.9906,0.0052,0.9906,0.0048,0.9910,0.0047
18,0.9905,0.0053,0.9907,0.0052,0.9908,0.0047,0.9911,0.0046
19,0.9906,0.0053,0.9908,0.0052,0.9909,0.0047,0.9912,0.0046
20,0.9907,0.0052,0.9909,0.0051,0.9910,0.0047,0.9913,0.0046
21,0.9908,0.0052,0.9910,0.0051,0.9910,0.0047,0.9914,0.0046
22,0.9908,0.0052,0.9910,0.0051,0.9911,0.0046,0.9914,0.0045
23,0.9908,0.0052,0.9910,0.0051,0.9911,0.0046,0.9915,0.0045
24,0.9909,0.0052,0.9911,0.0051,0.9911,0.0046,0.9915,0.0045
25,0.9909,0.0052,0.9911,0.0051,0.9912,0.0046,0.9915,0.0045


==> data/16qam_tsnr8_msssim.csv <==
snr,16qam_soft_hard(snr8),16qam_soft_hard(std),16qam_soft_hard_KL(snr8),16qam_soft_hard_KL(std),16qam_nonuniform(snr8),16qam_nonuniform(std),16qam_nonuniform_KL(snr8),16qam_nonuniform_KL(std)
5,0.9872,0.00112,0.9872,0.00115,0.9879,0.00115,0.9881,0.00105
6,0.9894,0.00094,0.9895,0.00089,0.9902,0.00090,0.9902,0.00087
7,0.9909,0.00079,0.9911,0.00081,0.9916,0.00073,0.9917,0.00074
8,0.9919,0.00073,0.9923,0.00071,0.9926,0.00061,0.9927,0.00062
9,0.9927,0.00061,0.9931,0.00057,0.9934,0.00058,0.9935,0.00055
10,0.9933,0.00059,0.9937,0.00052,0.9939,0.00057,0.9940,0.00053
11,0.9937,0.00054,0.9941,0.00048,0.9943,0.00047,0.9944,0.00048
12,0.9940,0.00052,0.9944,0.00046,0.9946,0.00044,0.9947,0.00047
13,0.9943,0.00055,0.9946,0.00047,0.9948,0.00045,0.9949,0.00042
14,0.9945,0.00045,0.9948,0.00044,0.9950,0.00043,0.9951,0.00042
15,0.9946,0.00045,0.9949,0.00047,0.9951,0.00040,0.9952,0.00044
16,0.9947,0.00044,0.9950,0.00046,0.9952,0.00043,0.9953,0.00041
17,0.9948,0.00046,0.9951,0.00042,0.9953,0.00042,0.9954,0.00041
18,0.9949,0.00041,0.9952,0.00039,0.9954,0.00036,0.9954,0.00040
19,0.9949,0.00042,0.9952,0.00039,0.9954,0.00036,0.9955,0.00039
20,0.9950,0.00040,0.9953,0.00043,0.9955,0.00039,0.9955,0.00039
21,0.9950,0.00040,0.9953,0.00039,0.9955,0.00037,0.9955,0.00036
22,0.9950,0.00043,0.9953,0.00041,0.9955,0.00036,0.9955,0.00037
23,0.9950,0.00041,0.9953,0.00042,0.9955,0.00036,0.9956,0.00037
24,0.9950,0.00041,0.9954,0.00038,0.9955,0.00037,0.9956,0.00041
25,0.9951,0.00041,0.9954,0.00039,0.9956,0.00037,0.9956,0.00034


==> data/16qam_tsnr8_psnr.csv <==
snr,16qam_soft_hard(snr8),16qam_soft_hard(std),16qam_soft_hard_KL(snr8),16qam_soft_hard_KL(std),16qam_nonuniform(snr8),16qam_nonuniform(std),16qam_nonuniform_KL(snr8),16qam_nonuniform_KL(std)
-5,15.39,2.06,15.13,2.35,15.47,1.95,16.35,2.25
-4,16.40,2.17,16.11,2.52,16.48,2.00,17.36,2.36
-3,17.60,2.30,17.25,2.67,17.73,2.06,18.58,2.41
-2,19.09,2.34,18.64,2.79,19.16,2.09,20.03,2.44
-1,20.80,2.30,20.40,2.68,20.90,2.08,21.71,2.38
0,22.82,2.12,22.60,2.38,22.75,2.03,23.55,2.19
1,24.94,2.01,24.94,2.06,24.70,1.98,25.50,2.05
2,26.89,2.03,27.02,1.94,26.68,1.95,27.29,1.99
3,28.57,2.03,28.72,1.93,28.52,1.97,28.96,1.94
4,29.99,2.02,30.12,1.91,30.08,2.01,30.36,1.95
5,31.15,2.01,31.26,1.96,31.40,1.97,31.55,1.98
6,32.07,2.04,32.20,2.01,32.43,1.98,32.51,2.03
7,32.81,2.05,32.98,2.06,33.23,1.99,33.27,2.07
8,33.42,2.09,33.62,2.09,33.86,2.02,33.89,2.11
9,33.92,2.13,34.14,2.13,34.36,2.04,34.40,2.14
10,34.33,2.15,34.56,2.16,34.76,2.07,34.81,2.16
11,34.66,2.17,34.90,2.19,35.09,2.09,35.13,2.18
12,34.93,2.19,35.17,2.20,35.34,2.10,35.39,2.20
13,35.14,2.20,35.39,2.22,35.56,2.12,35.59,2.21
14,35.31,2.21,35.55,2.24,35.73,2.13,35.76,2.22
15,35.45,2.23,35.68,2.24,35.86,2.13,35.88,2.23
16,35.55,2.23,35.79,2.26,35.97,2.14,35.98,2.23
17,35.64,2.24,35.87,2.26,36.05,2.15,36.06,2.24
18,35.70,2.24,35.94,2.27,36.12,2.15,36.12,2.24
19,35.75,2.25,35.98,2.27,36.17,2.15,36.17,2.25
20,35.79,2.25,36.02,2.27,36.21,2.15,36.21,2.25
21,35.83,2.25,36.05,2.27,36.25,2.16,36.24,2.25
22,35.85,2.25,36.08,2.28,36.27,2.16,36.26,2.25
23,35.87,2.26,36.10,2.28,36.29,2.16,36.27,2.25
24,35.89,2.26,36.11,2.28,36.31,2.16,36.29,2.25
25,35.90,2.26,36.12,2.28,36.32,2.16,36.30,2.25


==> data/16qam_tsnr8_ssim.csv <==
snr,16qam_soft_hard(snr8),16qam_soft_hard(std),16qam_soft_hard_KL(snr8),16qam_soft_hard_KL(std),16qam_nonuniform(snr8),16qam_nonuniform(std),16qam_nonuniform_KL(snr8),16qam_nonuniform_KL(std)
-5,0.5243,0.0739,0.5020,0.0751,0.5207,0.0752,0.4978,0.0819
-4,0.5873,0.0741,0.5652,0.0733,0.5845,0.0744,0.5566,0.0846
-3,0.6539,0.0718,0.6324,0.0729,0.6517,0.0729,0.6221,0.0840
-2,0.7207,0.0686,0.7019,0.0696,0.7201,0.0676,0.6913,0.0805
-1,0.7846,0.0624,0.7700,0.0635,0.7877,0.0585,0.7600,0.0728
0,0.8429,0.0516,0.8311,0.0550,0.8483,0.0462,0.8271,0.0580
1,0.8916,0.0405,0.8831,0.0444,0.8949,0.0341,0.8827,0.0430
2,0.9281,0.0274,0.9233,0.0311,0.9296,0.0250,0.9242,0.0282
3,0.9521,0.0186,0.9493,0.0214,0.9521,0.0183,0.9509,0.0191
4,0.9662,0.0139,0.9653,0.0153,0.9659,0.0136,0.9664,0.0136
5,0.9745,0.0107,0.9745,0.0111,0.9744,0.0104,0.9751,0.0102
6,0.9795,0.0088,0.9797,0.0090,0.9795,0.0084,0.9803,0.0082
7,0.9826,0.0077,0.9829,0.0077,0.9827,0.0073,0.9833,0.0071
8,0.9846,0.0070,0.9850,0.0069,0.9848,0.0065,0.9854,0.0064
9,0.9861,0.0066,0.9864,0.0065,0.9863,0.0060,0.9868,0.0059
10,0.9872,0.0063,0.9874,0.0061,0.9874,0.0057,0.9879,0.0055
11,0.9880,0.0060,0.9882,0.0059,0.9882,0.0054,0.9886,0.0053
12,0.9886,0.0058,0.9888,0.0057,0.9888,0.0052,0.9892,0.0051
13,0.9890,0.0057,0.9892,0.0056,0.9892,0.0051,0.9896,0.0050
14,0.9894,0.0056,0.9896,0.0055,0.9895,0.0050,0.9900,0.0049
15,0.9896,0.0055,0.9898,0.0054,0.9898,0.0049,0.9902,0.0048
16,0.9898,0.0054,0.9900,0.0053,0.9900,0.0049,0.9904,0.0047
17,0.9900,0.0054,0.9902,0.0053,0.9902,0.0048,0.9906,0.0047
18,0.9901,0.0053,0.9903,0.0052,0.9903,0.0048,0.9907,0.0046
19,0.9902,0.0053,0.9904,0.0052,0.9904,0.0048,0.9908,0.0046
20,0.9903,0.0053,0.9905,0.0052,0.9905,0.0047,0.9909,0.0046
21,0.9903,0.0053,0.9905,0.0051,0.9905,0.0047,0.9909,0.0046
22,0.9904,0.0052,0.9906,0.0051,0.9906,0.0047,0.9910,0.0046
23,0.9904,0.0052,0.9906,0.0051,0.9906,0.0047,0.9910,0.0046
24,0.9904,0.0052,0.9907,0.0051,0.9906,0.0047,0.9910,0.0045
25,0.9905,0.0052,0.9907,0.0051,0.9907,0.0047,0.9910,0.0045


==> data/16qam_tsnr8_ssimv.csv <==
snr,16qam_soft_hard(snr8),16qam_soft_hard(std),16qam_soft_hard_KL(snr8),16qam_soft_hard_KL(std),16qam_nonuniform(snr8),16qam_nonuniform(std),16qam_nonuniform_KL(snr8),16qam_nonuniform_KL(std)
-5,0.5243,0.0739,0.5020,0.0751,0.5207,0.0752,0.4978,0.0819
-4,0.5873,0.0741,0.5652,0.0733,0.5845,0.0744,0.5566,0.0846
-3,0.6539,0.0718,0.6324,0.0729,0.6517,0.0729,0.6221,0.0840
-2,0.7207,0.0686,0.7019,0.0696,0.7201,0.0676,0.6913,0.0805
-1,0.7846,0.0624,0.7700,0.0635,0.7877,0.0585,0.7600,0.0728
0,0.8429,0.0516,0.8311,0.0550,0.8483,0.0462,0.8271,0.0580
1,0.8916,0.0405,0.8831,0.0444,0.8949,0.0341,0.8827,0.0430
2,0.9281,0.0274,0.9233,0.0311,0.9296,0.0250,0.9242,0.0282
3,0.9521,0.0186,0.9493,0.0214,0.9521,0.0183,0.9509,0.0191
4,0.9662,0.0139,0.9653,0.0153,0.9659,0.0136,0.9664,0.0136
5,0.9745,0.0107,0.9745,0.0111,0.9744,0.0104,0.9751,0.0102
6,0.9795,0.0088,0.9797,0.0090,0.9795,0.0084,0.9803,0.0082
7,0.9826,0.0077,0.9829,0.0077,0.9827,0.0073,0.9833,0.0071
8,0.9846,0.0070,0.9850,0.0069,0.9848,0.0065,0.9854,0.0064
9,0.9861,0.0066,0.9864,0.0065,0.9863,0.0060,0.9868,0.0059
10,0.9872,0.0063,0.9874,0.0061,0.9874,0.0057,0.9879,0.0055
11,0.9880,0.0060,0.9882,0.0059,0.9882,0.0054,0.9886,0.0053
12,0.9886,0.0058,0.9888,0.0057,0.9888,0.0052,0.9892,0.0051
13,0.9890,0.0057,0.9892,0.0056,0.9892,0.0051,0.9896,0.0050
14,0.9894,0.0056,0.9896,0.0055,0.9895,0.0050,0.9900,0.0049
15,0.9896,0.0055,0.9898,0.0054,0.9898,0.0049,0.9902,0.0048
16,0.9898,0.0054,0.9900,0.0053,0.9900,0.0049,0.9904,0.0047
17,0.9900,0.0054,0.9902,0.0053,0.9902,0.0048,0.9906,0.0047
18,0.9901,0.0053,0.9903,0.0052,0.9903,0.0048,0.9907,0.0046
19,0.9902,0.0053,0.9904,0.0052,0.9904,0.0048,0.9908,0.0046
20,0.9903,0.0053,0.9905,0.0052,0.9905,0.0047,0.9909,0.0046
21,0.9903,0.0053,0.9905,0.0051,0.9905,0.0047,0.9909,0.0046
22,0.9904,0.0052,0.9906,0.0051,0.9906,0.0047,0.9910,0.0046
23,0.9904,0.0052,0.9906,0.0051,0.9906,0.0047,0.9910,0.0046
24,0.9904,0.0052,0.9907,0.0051,0.9906,0.0047,0.9910,0.0045
25,0.9905,0.0052,0.9907,0.0051,0.9907,0.0047,0.9910,0.0045


==> data/4qam_tsnr2_msssim.csv <==
snr,4qam_soft_hard(snr2),4qam_soft_hard(std),4qam_soft_hard_KL(snr2),4qam_soft_hard_KL(std),4qam_nonuniform(snr2),4qam_nonuniform(std),4qam_nonuniform_KL(snr2),4qam_nonuniform_KL(std)
5,0.9700,0.00212,0.9733,0.00212,0.9721,0.00221,0.9716,0.00240
6,0.9720,0.00207,0.9749,0.00204,0.9738,0.00218,0.9735,0.00205
7,0.9735,0.00209,0.9760,0.00200,0.9751,0.00203,0.9748,0.00201
8,0.9744,0.00203,0.9767,0.00186,0.9759,0.00200,0.9758,0.00196
9,0.9750,0.00201,0.9772,0.00194,0.9765,0.00195,0.9765,0.00187
10,0.9755,0.00181,0.9776,0.00175,0.9769,0.00187,0.9769,0.00176
11,0.9758,0.00175,0.9779,0.00180,0.9772,0.00190,0.9773,0.00181
12,0.9760,0.00188,0.9780,0.00178,0.9774,0.00182,0.9776,0.00183
13,0.9761,0.00177,0.9782,0.00185,0.9776,0.00178,0.9778,0.00165
14,0.9763,0.00191,0.9783,0.00178,0.9777,0.00190,0.9779,0.00181
15,0.9763,0.00178,0.9784,0.00172,0.9778,0.00175,0.9780,0.00161
16,0.9764,0.00198,0.9784,0.00175,0.9779,0.00186,0.9781,0.00173
17,0.9764,0.00188,0.9785,0.00182,0.9779,0.00183,0.9781,0.00172
18,0.9765,0.00170,0.9785,0.00175,0.9780,0.00185,0.9782,0.00176
19,0.9765,0.00186,0.9785,0.00167,0.9780,0.00185,0.9782,0.00177
20,0.9766,0.00173,0.9785,0.00174,0.9780,0.00179,0.9782,0.00161
21,0.9766,0.00172,0.9786,0.00182,0.9780,0.00182,0.9783,0.00177
22,0.9766,0.00179,0.9786,0.00185,0.9780,0.00178,0.9783,0.00168
23,0.9766,0.00190,0.9786,0.00171,0.9780,0.00168,0.9783,0.00177
24,0.9766,0.00190,0.9786,0.00181,0.9781,0.00176,0.9783,0.00164
25,0.9766,0.00194,0.9786,0.00175,0.9781,0.00180,0.9783,0.00172


==> data/4qam_tsnr2_psnr.csv <==
snr,4qam_soft_hard(snr2),4qam_soft_hard(std),4qam_soft_hard_KL(snr2),4qam_soft_hard_KL(std),4qam_nonuniform(snr2),4qam_nonuniform(std),4qam_nonuniform_KL(snr2),4qam_nonuniform_KL(std)
-5,16.45,2.21,16.32,2.40,16.19,2.02,16.35,2.61
-4,17.44,2.19,17.34,2.44,17.26,2.08,17.35,2.59
-3,18.58,2.20,18.63,2.47,18.47,2.11,18.53,2.62
-2,19.86,2.17,20.01,2.43,19.82,2.14,19.87,2.55
-1,21.20,2.19,21.54,2.41,21.20,2.13,21.32,2.44
0,22.56,2.10,23.05,2.30,22.58,2.11,22.76,2.34
1,23.84,2.02,24.45,2.20,23.89,2.02,24.12,2.20
2,24.95,1.93,25.65,2.06,25.04,1.91,25.33,2.00
3,25.88,1.82,26.60,1.93,25.96,1.82,26.30,1.87
4,26.59,1.76,27.32,1.85,26.68,1.75,27.04,1.78
5,27.12,1.70,27.82,1.80,27.22,1.71,27.58,1.71
6,27.50,1.68,28.17,1.78,27.60,1.68,27.97,1.69
7,27.77,1.67,28.41,1.77,27.87,1.66,28.24,1.66
8,27.96,1.65,28.58,1.76,28.06,1.65,28.44,1.64
9,28.09,1.65,28.70,1.75,28.19,1.64,28.57,1.64
10,28.17,1.64,28.79,1.75,28.29,1.64,28.66,1.64
11,28.24,1.64,28.85,1.75,28.35,1.64,28.73,1.63
12,28.29,1.64,28.90,1.75,28.40,1.64,28.79,1.63
13,28.32,1.64,28.93,1.75,28.44,1.64,28.82,1.62
14,28.35,1.64,28.96,1.74,28.46,1.64,28.85,1.62
15,28.36,1.64,28.98,1.74,28.48,1.64,28.87,1.62
16,28.38,1.64,28.99,1.74,28.50,1.64,28.89,1.62
17,28.39,1.64,29.00,1.74,28.50,1.64,28.90,1.62
18,28.40,1.64,29.01,1.74,28.51,1.64,28.91,1.62
19,28.40,1.64,29.02,1.74,28.52,1.64,28.91,1.61
20,28.41,1.64,29.02,1.74,28.53,1.64,28.92,1.61
21,28.41,1.64,29.03,1.74,28.53,1.64,28.92,1.61
22,28.42,1.64,29.03,1.74,28.53,1.64,28.93,1.61
23,28.42,1.64,29.03,1.74,28.54,1.64,28.93,1.61
24,28.42,1.64,29.04,1.74,28.54,1.64,28.93,1.61
25,28.42,1.64,29.04,1.74,28.54,1.64,28.93,1.61


==> data/4qam_tsnr2_ssim.csv <==
snr,4qam_soft_hard(snr2),4qam_soft_hard(std),4qam_soft_hard_KL(snr2),4qam_soft_hard_KL(std),4qam_nonuniform(snr2),4qam_nonuniform(std),4qam_nonuniform_KL(snr2),4qam_nonuniform_KL(std)
-5,0.5185,0.0803,0.5064,0.0863,0.5175,0.0811,0.5190,0.0856
-4,0.5828,0.0797,0.5728,0.0837,0.5792,0.0793,0.5853,0.0833
-3,0.6493,0.0734,0.6408,0.0793,0.6423,0.0751,0.6534,0.0795
-2,0.7130,0.0692,0.7066,0.0720,0.7047,0.0679,0.7201,0.0718
-1,0.7735,0.0601,0.7660,0.0638,0.7606,0.0619,0.7784,0.0619
0,0.8244,0.0507,0.8182,0.0532,0.8114,0.0526,0.8281,0.0516
1,0.8637,0.0414,0.8579,0.0438,0.8524,0.0434,0.8674,0.0415
2,0.8926,0.0335,0.8881,0.0354,0.8828,0.0352,0.8959,0.0328
3,0.9129,0.0268,0.9089,0.0286,0.9034,0.0293,0.9149,0.0264
4,0.9256,0.0228,0.9227,0.0238,0.9179,0.0243,0.9275,0.0222
5,0.9339,0.0200,0.9317,0.0208,0.9273,0.0213,0.9354,0.0197
6,0.9392,0.0183,0.9375,0.0190,0.9333,0.0194,0.9405,0.0182
7,0.9425,0.0174,0.9412,0.0178,0.9372,0.0181,0.9439,0.0173
8,0.9449,0.0167,0.9436,0.0171,0.9399,0.0175,0.9461,0.0167
9,0.9464,0.0162,0.9453,0.0166,0.9416,0.0169,0.9477,0.0162
10,0.9475,0.0160,0.9464,0.0163,0.9428,0.0166,0.9487,0.0159
11,0.9484,0.0157,0.9473,0.0161,0.9437,0.0164,0.9495,0.0157
12,0.9489,0.0156,0.9479,0.0159,0.9444,0.0162,0.9501,0.0156
13,0.9494,0.0155,0.9483,0.0158,0.9448,0.0161,0.9505,0.0155
14,0.9497,0.0154,0.9487,0.0157,0.9452,0.0160,0.9508,0.0154
15,0.9499,0.0153,0.9489,0.0156,0.9455,0.0159,0.9510,0.0153
16,0.9501,0.0153,0.9491,0.0156,0.9457,0.0159,0.9512,0.0152
17,0.9503,0.0152,0.9492,0.0155,0.9458,0.0158,0.9514,0.0152
18,0.9504,0.0152,0.9494,0.0155,0.9460,0.0158,0.9515,0.0152
19,0.9505,0.0152,0.9494,0.0155,0.9461,0.0158,0.9515,0.0152
20,0.9505,0.0152,0.9495,0.0155,0.9462,0.0158,0.9516,0.0152
21,0.9506,0.0152,0.9496,0.0155,0.9462,0.0158,0.9517,0.0151
22,0.9507,0.0151,0.9496,0.0154,0.9463,0.0157,0.9517,0.0151
23,0.9507,0.0151,0.9496,0.0154,0.9463,0.0157,0.9517,0.0151
24,0.9507,0.0151,0.9497,0.0154,0.9463,0.0157,0.9518,0.0151
25,0.9507,0.0151,0.9497,0.0154,0.9463,0.0157,0.9518,0.0151


==> data/4qam_tsnr6_msssim.csv <==
snr,4qam_soft_hard(snr6),4qam_soft_hard(std),4qam_soft_hard_KL(snr6),4qam_soft_hard_KL(std),4qam_nonuniform(snr6),4qam_nonuniform(std),4qam_nonuniform_KL(snr6),4qam_nonuniform_KL(std)
5,0.9760,0.00191,0.9780,0.00182,0.9765,0.00186,0.9779,0.00170
6,0.9784,0.00173,0.9802,0.00152,0.9787,0.00165,0.9801,0.00156
7,0.9800,0.00157,0.9815,0.00152,0.9802,0.00164,0.9816,0.00133
8,0.9810,0.00150,0.9824,0.00145,0.9812,0.00151,0.9826,0.00140
9,0.9817,0.00143,0.9830,0.00128,0.9818,0.00152,0.9833,0.00130
10,0.9822,0.00146,0.9834,0.00129,0.9823,0.00143,0.9838,0.00144
11,0.9824,0.00145,0.9837,0.00134,0.9826,0.00144,0.9841,0.00132
12,0.9827,0.00138,0.9839,0.00130,0.9828,0.00153,0.9843,0.00122
13,0.9828,0.00131,0.9841,0.00129,0.9830,0.00141,0.9845,0.00134
14,0.9829,0.00128,0.9842,0.00129,0.9831,0.00134,0.9846,0.00123
15,0.9830,0.00141,0.9843,0.00122,0.9832,0.00145,0.9847,0.00123
16,0.9831,0.00141,0.9844,0.00125,0.9832,0.00136,0.9848,0.00125
17,0.9831,0.00145,0.9844,0.00127,0.9833,0.00136,0.9848,0.00127
18,0.9832,0.00137,0.9844,0.00123,0.9833,0.00134,0.9848,0.00125
19,0.9832,0.00133,0.9845,0.00132,0.9834,0.00143,0.9849,0.00123
20,0.9832,0.00140,0.9845,0.00127,0.9834,0.00139,0.9849,0.00124
21,0.9832,0.00132,0.9845,0.00114,0.9834,0.00138,0.9849,0.00116
22,0.9833,0.00131,0.9845,0.00120,0.9834,0.00136,0.9849,0.00119
23,0.9833,0.00134,0.9845,0.00123,0.9834,0.00140,0.9849,0.00121
24,0.9833,0.00140,0.9845,0.00129,0.9834,0.00140,0.9850,0.00123
25,0.9833,0.00131,0.9845,0.00128,0.9835,0.00125,0.9850,0.00123


==> data/4qam_tsnr6_psnr.csv <==
snr,4qam_soft_hard(snr6),4qam_soft_hard(std),4qam_soft_hard_KL(snr6),4qam_soft_hard_KL(std),4qam_nonuniform(snr6),4qam_nonuniform(std),4qam_nonuniform_KL(snr6),4qam_nonuniform_KL(std)
-5,15.60,2.08,15.33,2.26,15.49,2.05,15.54,2.35
-4,16.54,2.10,16.22,2.29,16.49,2.11,16.55,2.40
-3,17.63,2.16,17.32,2.35,17.60,2.18,17.72,2.46
-2,18.89,2.19,18.64,2.38,18.87,2.24,19.08,2.52
-1,20.31,2.24,20.12,2.45,20.30,2.30,20.58,2.58
0,21.85,2.29,21.74,2.48,21.84,2.36,22.17,2.55
1,23.42,2.32,23.44,2.48,23.35,2.33,23.76,2.53
2,24.88,2.32,25.04,2.46,24.85,2.30,25.28,2.44
3,26.24,2.22,26.49,2.37,26.14,2.22,26.64,2.34
4,27.31,2.16,27.68,2.24,27.22,2.15,27.73,2.22
5,28.14,2.09,28.56,2.16,28.06,2.06,28.62,2.14
6,28.74,2.06,29.19,2.09,28.64,2.01,29.24,2.11
7,29.17,2.04,29.59,2.07,29.05,1.99,29.70,2.07
8,29.44,2.02,29.88,2.05,29.33,1.96,30.00,2.06
9,29.63,2.02,30.06,2.04,29.52,1.96,30.21,2.06
10,29.76,2.01,30.19,2.04,29.65,1.96,30.35,2.05
11,29.85,2.01,30.28,2.04,29.74,1.95,30.45,2.06
12,29.91,2.01,30.35,2.04,29.80,1.95,30.52,2.06
13,29.96,2.01,30.39,2.04,29.85,1.95,30.57,2.05
14,29.99,2.01,30.43,2.03,29.88,1.95,30.61,2.05
15,30.02,2.01,30.46,2.03,29.91,1.95,30.64,2.06
16,30.03,2.01,30.47,2.03,29.93,1.95,30.66,2.05
17,30.05,2.01,30.49,2.03,29.94,1.95,30.68,2.06
18,30.06,2.01,30.50,2.03,29.95,1.95,30.69,2.05
19,30.07,2.01,30.51,2.03,29.96,1.95,30.70,2.05
20,30.08,2.00,30.52,2.03,29.97,1.95,30.71,2.05
21,30.08,2.01,30.52,2.03,29.98,1.95,30.71,2.05
22,30.09,2.01,30.53,2.03,29.98,1.95,30.72,2.05
23,30.09,2.01,30.53,2.03,29.98,1.95,30.72,2.05
24,30.09,2.01,30.54,2.03,29.99,1.95,30.73,2.05
25,30.10,2.01,30.54,2.03,29.99,1.95,30.73,2.05


==> data/4qam_tsnr6_ssim.csv <==
snr,4qam_soft_hard(snr6),4qam_soft_hard(std),4qam_soft_hard_KL(snr6),4qam_soft_hard_KL(std),4qam_nonuniform(snr6),4qam_nonuniform(std),4qam_nonuniform_KL(snr6),4qam_nonuniform_KL(std)
-5,0.4850,0.0778,0.4838,0.0816,0.4934,0.0814,0.4791,0.0821
-4,0.5460,0.0776,0.5436,0.0816,0.5495,0.0800,0.5441,0.0820
-3,0.6095,0.0758,0.6090,0.0797,0.6123,0.0794,0.6115,0.0807
-2,0.6750,0.0708,0.6748,0.0759,0.6747,0.0737,0.6801,0.0761
-1,0.7401,0.0651,0.7391,0.0701,0.7358,0.0686,0.7463,0.0702
0,0.7980,0.0579,0.7966,0.0617,0.7920,0.0606,0.8054,0.0603
1,0.8467,0.0487,0.8465,0.0521,0.8405,0.0517,0.8544,0.0507
2,0.8857,0.0404,0.8858,0.0423,0.8783,0.0427,0.8927,0.0405
3,0.9140,0.0322,0.9138,0.0339,0.9071,0.0343,0.9203,0.0310
4,0.9331,0.0257,0.9331,0.0265,0.9271,0.0276,0.9379,0.0247
5,0.9455,0.0206,0.9454,0.0215,0.9398,0.0227,0.9491,0.0201
6,0.9529,0.0180,0.9531,0.0182,0.9482,0.0192,0.9559,0.0173
7,0.9574,0.0161,0.9577,0.0162,0.9533,0.0172,0.9599,0.0157
8,0.9602,0.0151,0.9604,0.0152,0.9565,0.0160,0.9624,0.0148
9,0.9619,0.0146,0.9621,0.0146,0.9584,0.0153,0.9640,0.0143
10,0.9630,0.0142,0.9632,0.0142,0.9597,0.0149,0.9649,0.0140
11,0.9638,0.0140,0.9640,0.0139,0.9606,0.0145,0.9656,0.0137
12,0.9643,0.0138,0.9645,0.0137,0.9612,0.0143,0.9661,0.0136
13,0.9647,0.0137,0.9648,0.0136,0.9616,0.0142,0.9664,0.0134
14,0.9650,0.0136,0.9651,0.0135,0.9619,0.0141,0.9667,0.0133
15,0.9652,0.0135,0.9653,0.0134,0.9622,0.0141,0.9669,0.0133
16,0.9654,0.0135,0.9655,0.0134,0.9624,0.0140,0.9670,0.0132
17,0.9655,0.0134,0.9656,0.0133,0.9625,0.0140,0.9671,0.0132
18,0.9656,0.0134,0.9657,0.0133,0.9626,0.0139,0.9672,0.0132
19,0.9657,0.0134,0.9658,0.0133,0.9627,0.0139,0.9673,0.0132
20,0.9657,0.0134,0.9658,0.0133,0.9628,0.0139,0.9673,0.0131
21,0.9658,0.0134,0.9659,0.0133,0.9629,0.0139,0.9674,0.0131
22,0.9658,0.0133,0.9659,0.0132,0.9629,0.0138,0.9674,0.0131
23,0.9658,0.0133,0.9659,0.0132,0.9629,0.0138,0.9674,0.0131
24,0.9659,0.0133,0.9659,0.0132,0.9630,0.0138,0.9674,0.0131
25,0.9659,0.0133,0.9660,0.0132,0.9630,0.0138,0.9675,0.0131


==> data/64qam_tsnr14_msssim.csv <==
snr,64qam_soft_hard(snr14),64qam_soft_hard(std),64qam_soft_hard_KL(snr14),64qam_soft_hard_KL(std),64qam_nonuniform(snr14),64qam_nonuniform(std),64qam_nonuniform_KL(snr14),64qam_nonuniform_KL(std)
5,0.9836,0.00165,0.9843,0.00168,0.9843,0.00142,0.9830,0.00171
6,0.9887,0.00115,0.9889,0.00120,0.9887,0.00103,0.9884,0.00100
7,0.9919,0.00088,0.9917,0.00082,0.9914,0.00075,0.9917,0.00079
8,0.9939,0.00056,0.9937,0.00059,0.9932,0.00060,0.9936,0.00059
9,0.9951,0.00044,0.9949,0.00049,0.9944,0.00052,0.9948,0.00044
10,0.9960,0.00038,0.9957,0.00038,0.9952,0.00039,0.9956,0.00040
11,0.9966,0.00030,0.9963,0.00033,0.9958,0.00035,0.9962,0.00032
12,0.9970,0.00025,0.9967,0.00029,0.9963,0.00032,0.9966,0.00032
13,0.9973,0.00023,0.9971,0.00023,0.9967,0.00029,0.9969,0.00027
14,0.9976,0.00020,0.9973,0.00023,0.9970,0.00026,0.9972,0.00024
15,0.9977,0.00019,0.9975,0.00022,0.9972,0.00024,0.9973,0.00022
16,0.9979,0.00017,0.9977,0.00019,0.9973,0.00023,0.9975,0.00020
17,0.9980,0.00016,0.9978,0.00020,0.9975,0.00022,0.9976,0.00021
18,0.9981,0.00016,0.9979,0.00018,0.9976,0.00021,0.9977,0.00020
19,0.9981,0.00015,0.9979,0.00017,0.9977,0.00020,0.9978,0.00019
20,0.9982,0.00015,0.9980,0.00017,0.9977,0.00020,0.9978,0.00019
21,0.9982,0.00014,0.9981,0.00016,0.9978,0.00018,0.9979,0.00018
22,0.9982,0.00015,0.9981,0.00016,0.9978,0.00018,0.9979,0.00019
23,0.9983,0.00014,0.9981,0.00016,0.9979,0.00019,0.9979,0.00017
24,0.9983,0.00014,0.9981,0.00016,0.9979,0.00017,0.9980,0.00017
25,0.9983,0.00014,0.9982,0.00017,0.9979,0.00018,0.9980,0.00017


==> data/64qam_tsnr14_psnr.csv <==
snr,64qam_soft_hard(snr14),64qam_soft_hard(std),64qam_soft_hard_KL(snr14),64qam_soft_hard_KL(std),64qam_nonuniform(snr14),64qam_nonuniform(std),64qam_nonuniform_KL(snr14),64qam_nonuniform_KL(std)
-5,11.77,1.55,11.87,1.60,13.10,2.25,12.51,2.05
-4,12.37,1.68,12.47,1.72,13.65,2.36,12.92,2.15
-3,13.03,1.84,13.18,1.88,14.32,2.47,13.46,2.29
-2,13.93,2.00,14.11,2.05,15.19,2.61,14.20,2.43
-1,15.07,2.13,15.33,2.22,16.40,2.75,15.17,2.59
0,16.59,2.31,16.97,2.40,17.91,2.84,16.48,2.73
1,18.52,2.49,18.94,2.62,19.84,2.97,18.23,2.85
2,20.92,2.75,21.34,2.78,22.11,3.08,20.48,2.93
3,23.53,2.98,24.02,2.93,24.59,3.06,23.12,2.94
4,26.26,3.04,26.65,2.88,27.16,2.94,25.95,2.91
5,28.86,2.95,29.18,2.73,29.47,2.65,28.68,2.78
6,31.27,2.63,31.37,2.44,31.48,2.33,31.06,2.57
7,33.14,2.36,33.08,2.15,33.03,2.10,32.94,2.36
8,34.66,2.08,34.50,2.00,34.23,1.96,34.40,2.13
9,35.80,1.97,35.57,1.93,35.16,1.91,35.43,2.03
10,36.71,1.96,36.42,1.96,35.94,1.93,36.23,1.99
11,37.43,1.99,37.11,1.99,36.57,1.97,36.87,2.01
12,38.04,2.04,37.70,2.04,37.12,2.01,37.41,2.04
13,38.54,2.08,38.18,2.09,37.59,2.06,37.86,2.08
14,38.96,2.13,38.60,2.13,37.99,2.10,38.23,2.12
15,39.31,2.16,38.94,2.17,38.33,2.14,38.55,2.17
16,39.59,2.20,39.23,2.21,38.62,2.17,38.82,2.20
17,39.83,2.22,39.47,2.23,38.86,2.21,39.04,2.23
18,40.02,2.25,39.66,2.26,39.05,2.23,39.23,2.26
19,40.18,2.27,39.82,2.28,39.22,2.25,39.38,2.27
20,40.31,2.29,39.96,2.30,39.35,2.27,39.50,2.30
21,40.42,2.30,40.06,2.31,39.46,2.29,39.60,2.31
22,40.50,2.31,40.15,2.33,39.55,2.30,39.68,2.32
23,40.57,2.32,40.22,2.34,39.62,2.31,39.75,2.34
24,40.62,2.33,40.27,2.34,39.68,2.32,39.80,2.34
25,40.66,2.34,40.32,2.35,39.72,2.33,39.85,2.35


==> data/64qam_tsnr14_ssim.csv <==
snr,64qam_soft_hard(snr14),64qam_soft_hard(std),64qam_soft_hard_KL(snr14),64qam_soft_hard_KL(std),64qam_nonuniform(snr14),64qam_nonuniform(std),64qam_nonuniform_KL(snr14),64qam_nonuniform_KL(std)
-5,0.3385,0.0922,0.3351,0.0886,0.3782,0.0937,0.3753,0.0845
-4,0.3758,0.0991,0.3739,0.0949,0.4253,0.0969,0.4168,0.0895
-3,0.4206,0.1051,0.4187,0.1006,0.4780,0.1006,0.4636,0.0923
-2,0.4697,0.1095,0.4705,0.1058,0.5401,0.1006,0.5158,0.0947
-1,0.5273,0.1130,0.5303,0.1093,0.6053,0.0986,0.5746,0.0964
0,0.5926,0.1120,0.6009,0.1072,0.6768,0.0937,0.6374,0.0950
1,0.6641,0.1069,0.6755,0.1019,0.7472,0.0833,0.7049,0.0901
2,0.7445,0.0945,0.7533,0.0908,0.8150,0.0688,0.7741,0.0817
3,0.8178,0.0776,0.8284,0.0742,0.8739,0.0541,0.8412,0.0668
4,0.8811,0.0586,0.8899,0.0564,0.9192,0.0386,0.8961,0.0495
5,0.9283,0.0404,0.9344,0.0383,0.9503,0.0265,0.9377,0.0334
6,0.9580,0.0267,0.9624,0.0243,0.9692,0.0176,0.9633,0.0225
7,0.9750,0.0176,0.9775,0.0152,0.9802,0.0116,0.9787,0.0134
8,0.9843,0.0109,0.9857,0.0093,0.9862,0.0079,0.9861,0.0085
9,0.9891,0.0069,0.9898,0.0060,0.9893,0.0056,0.9901,0.0054
10,0.9916,0.0048,0.9920,0.0042,0.9913,0.0041,0.9922,0.0039
11,0.9931,0.0035,0.9933,0.0033,0.9926,0.0034,0.9934,0.0031
12,0.9941,0.0029,0.9941,0.0029,0.9934,0.0030,0.9942,0.0028
13,0.9947,0.0026,0.9947,0.0026,0.9941,0.0027,0.9947,0.0025
14,0.9951,0.0025,0.9951,0.0025,0.9945,0.0025,0.9952,0.0023
15,0.9955,0.0023,0.9955,0.0023,0.9949,0.0024,0.9955,0.0022
16,0.9957,0.0022,0.9957,0.0022,0.9952,0.0023,0.9957,0.0021
17,0.9959,0.0022,0.9959,0.0022,0.9954,0.0023,0.9959,0.0021
18,0.9961,0.0021,0.9961,0.0021,0.9956,0.0022,0.9961,0.0020
19,0.9962,0.0021,0.9962,0.0021,0.9957,0.0022,0.9962,0.0020
20,0.9963,0.0021,0.9963,0.0020,0.9958,0.0021,0.9963,0.0020
21,0.9964,0.0020,0.9964,0.0020,0.9959,0.0021,0.9964,0.0020
22,0.9964,0.0020,0.9964,0.0020,0.9960,0.0021,0.9964,0.0019
23,0.9965,0.0020,0.9965,0.0020,0.9960,0.0021,0.9965,0.0019
24,0.9965,0.0020,0.9965,0.0020,0.9961,0.0021,0.9965,0.0019
25,0.9965,0.0020,0.9965,0.0020,0.9961,0.0021,0.9965,0.0019


==> data/64qam_tsnr16_msssim.csv <==
snr,64qam_soft_hard(snr16),64qam_soft_hard(std),64qam_soft_hard_KL(snr16),64qam_soft_hard_KL(std),64qam_nonuniform(snr16),64qam_nonuniform(std),64qam_nonuniform_KL(snr16),64qam_nonuniform_KL(std)
5,0.9822,0.00188,0.9831,0.00179,0.9833,0.00148,0.9808,0.00192
6,0.9879,0.00129,0.9881,0.00125,0.9880,0.00119,0.9870,0.00117
7,0.9913,0.00087,0.9913,0.00092,0.9910,0.00081,0.9909,0.00087
8,0.9935,0.00060,0.9934,0.00064,0.9929,0.00062,0.9932,0.00060
9,0.9950,0.00045,0.9947,0.00048,0.9942,0.00047,0.9946,0.00047
10,0.9959,0.00035,0.9956,0.00041,0.9951,0.00042,0.9955,0.00041
11,0.9965,0.00030,0.9963,0.00033,0.9958,0.00034,0.9961,0.00034
12,0.9970,0.00027,0.9967,0.00028,0.9963,0.00033,0.9966,0.00032
13,0.9973,0.00023,0.9971,0.00025,0.9967,0.00027,0.9969,0.00027
14,0.9976,0.00022,0.9973,0.00023,0.9970,0.00026,0.9972,0.00023
15,0.9978,0.00019,0.9975,0.00019,0.9972,0.00023,0.9974,0.00022
16,0.9979,0.00018,0.9977,0.00019,0.9974,0.00023,0.9975,0.00021
17,0.9980,0.00017,0.9978,0.00018,0.9975,0.00020,0.9976,0.00021
18,0.9981,0.00015,0.9979,0.00018,0.9976,0.00020,0.9977,0.00019
19,0.9982,0.00017,0.9980,0.00016,0.9977,0.00020,0.9978,0.00018
20,0.9982,0.00015,0.9981,0.00018,0.9978,0.00020,0.9979,0.00019
21,0.9983,0.00015,0.9981,0.00016,0.9978,0.00019,0.9979,0.00019
22,0.9983,0.00015,0.9981,0.00016,0.9979,0.00019,0.9980,0.00016
23,0.9983,0.00015,0.9982,0.00015,0.9979,0.00017,0.9980,0.00016
24,0.9983,0.00014,0.9982,0.00015,0.9979,0.00018,0.9980,0.00017
25,0.9984,0.00015,0.9982,0.00015,0.9980,0.00018,0.9980,0.00017


==> data/64qam_tsnr16_psnr.csv <==
snr,64qam_soft_hard(snr16),64qam_soft_hard(std),64qam_soft_hard_KL(snr16),64qam_soft_hard_KL(std),64qam_nonuniform(snr16),64qam_nonuniform(std),64qam_nonuniform_KL(snr16),64qam_nonuniform_KL(std)
-5,11.70,1.53,11.80,1.57,13.08,2.23,12.47,2.06
-4,12.27,1.68,12.36,1.72,13.56,2.34,12.82,2.16
-3,12.93,1.80,13.06,1.84,14.20,2.47,13.32,2.27
-2,13.75,1.94,13.93,2.02,15.02,2.59,13.99,2.43
-1,14.83,2.11,15.07,2.17,16.17,2.71,14.88,2.58
0,16.27,2.27,16.56,2.36,17.60,2.85,16.10,2.71
1,18.11,2.45,18.48,2.58,19.43,3.00,17.70,2.86
2,20.32,2.72,20.70,2.76,21.64,3.08,19.73,2.92
3,22.87,2.99,23.26,2.96,24.05,3.09,22.27,2.92
4,25.58,3.10,25.97,2.98,26.55,3.06,25.00,2.94
5,28.22,3.06,28.55,2.85,29.00,2.83,27.76,2.89
6,30.67,2.82,30.84,2.59,31.06,2.47,30.27,2.68
7,32.73,2.45,32.73,2.31,32.70,2.17,32.39,2.50
8,34.32,2.23,34.24,2.03,34.00,2.02,33.96,2.28
9,35.59,2.07,35.39,1.97,35.02,1.95,35.16,2.15
10,36.57,2.02,36.29,1.97,35.83,1.95,36.08,2.06
11,37.34,2.01,37.03,2.00,36.50,1.98,36.79,2.05
12,37.99,2.06,37.65,2.05,37.08,2.02,37.37,2.07
13,38.52,2.09,38.16,2.09,37.56,2.07,37.83,2.11
14,38.96,2.15,38.61,2.15,37.99,2.12,38.24,2.14
15,39.33,2.18,38.97,2.19,38.35,2.16,38.58,2.19
16,39.64,2.23,39.27,2.23,38.64,2.20,38.86,2.22
17,39.89,2.25,39.53,2.26,38.90,2.23,39.09,2.25
18,40.10,2.29,39.75,2.29,39.11,2.26,39.28,2.28
19,40.27,2.31,39.92,2.32,39.28,2.28,39.45,2.31
20,40.41,2.33,40.05,2.34,39.43,2.30,39.58,2.33
21,40.52,2.35,40.17,2.36,39.55,2.32,39.68,2.35
22,40.62,2.36,40.26,2.37,39.64,2.34,39.77,2.36
23,40.69,2.37,40.34,2.39,39.72,2.35,39.84,2.37
24,40.75,2.38,40.40,2.39,39.78,2.36,39.89,2.38
25,40.80,2.39,40.45,2.40,39.83,2.37,39.94,2.39


==> data/64qam_tsnr16_ssim.csv <==
snr,64qam_soft_hard(snr16),64qam_soft_hard(std),64qam_soft_hard_KL(snr16),64qam_soft_hard_KL(std),64qam_nonuniform(snr16),64qam_nonuniform(std),64qam_nonuniform_KL(snr16),64qam_nonuniform_KL(std)
-5,0.3324,0.0905,0.3281,0.0875,0.3719,0.0913,0.3652,0.0841
-4,0.3698,0.0974,0.3649,0.0929,0.4153,0.0959,0.4055,0.0875
-3,0.4116,0.1034,0.4066,0.0991,0.4680,0.0985,0.4492,0.0911
-2,0.4586,0.1084,0.4555,0.1039,0.5258,0.1007,0.5005,0.0939
-1,0.5132,0.1118,0.5134,0.1078,0.5906,0.0991,0.5547,0.0956
0,0.5755,0.1110,0.5784,0.1080,0.6578,0.0946,0.6171,0.0946
1,0.6439,0.1085,0.6505,0.1024,0.7279,0.0858,0.6820,0.0914
2,0.7194,0.0979,0.7285,0.0942,0.7961,0.0744,0.7504,0.0836
3,0.7935,0.0839,0.8029,0.0793,0.8560,0.0594,0.8182,0.0708
4,0.8594,0.0652,0.8688,0.0614,0.9052,0.0441,0.8766,0.0557
5,0.9103,0.0479,0.9183,0.0449,0.9400,0.0314,0.9222,0.0409
6,0.9463,0.0325,0.9522,0.0302,0.9632,0.0215,0.9541,0.0269
7,0.9682,0.0217,0.9714,0.0205,0.9763,0.0147,0.9730,0.0174
8,0.9808,0.0131,0.9826,0.0121,0.9843,0.0095,0.9835,0.0107
9,0.9871,0.0090,0.9882,0.0081,0.9884,0.0068,0.9887,0.0070
10,0.9906,0.0062,0.9913,0.0054,0.9908,0.0049,0.9916,0.0047
11,0.9926,0.0043,0.9930,0.0039,0.9923,0.0039,0.9931,0.0035
12,0.9938,0.0034,0.9940,0.0031,0.9933,0.0032,0.9940,0.0029
13,0.9946,0.0029,0.9946,0.0028,0.9940,0.0029,0.9947,0.0026
14,0.9951,0.0025,0.9951,0.0025,0.9945,0.0026,0.9951,0.0024
15,0.9955,0.0024,0.9955,0.0024,0.9949,0.0026,0.9955,0.0023
16,0.9958,0.0022,0.9958,0.0022,0.9952,0.0024,0.9957,0.0022
17,0.9960,0.0022,0.9960,0.0022,0.9954,0.0023,0.9959,0.0021
18,0.9961,0.0021,0.9961,0.0021,0.9956,0.0022,0.9961,0.0020
19,0.9963,0.0021,0.9963,0.0021,0.9957,0.0022,0.9962,0.0020
20,0.9964,0.0020,0.9964,0.0020,0.9959,0.0021,0.9963,0.0020
21,0.9964,0.0020,0.9964,0.0020,0.9959,0.0021,0.9964,0.0019
22,0.9965,0.0020,0.9965,0.0020,0.9960,0.0021,0.9965,0.0019
23,0.9966,0.0020,0.9965,0.0020,0.9961,0.0021,0.9965,0.0019
24,0.9966,0.0020,0.9966,0.0020,0.9961,0.0021,0.9966,0.0019
25,0.9966,0.0020,0.9966,0.0020,0.9962,0.0021,0.9966,0.0019


==> data/64qam_tsnr8_psnr.csv <==
snr,64qam_soft_hard(snr8),64qam_soft_hard(std),64qam_soft_hard_KL(snr8),64qam_soft_hard_KL(std),64qam_nonuniform(snr8),64qam_nonuniform(std),64qam_nonuniform_KL(snr8),64qam_nonuniform_KL(std)
-5,12.41,1.67,12.52,1.73,13.66,2.32,13.04,2.12
-4,13.20,1.83,13.35,1.89,14.40,2.45,13.69,2.25
-3,14.20,2.00,14.40,2.08,15.36,2.58,14.57,2.43
-2,15.54,2.18,15.85,2.26,16.72,2.69,15.79,2.56
-1,17.36,2.33,17.77,2.42,18.49,2.78,17.46,2.74
0,19.75,2.45,20.13,2.55,20.72,2.83,19.62,2.84
1,22.44,2.53,22.85,2.58,23.33,2.75,22.24,2.86
2,25.30,2.52,25.64,2.44,25.90,2.63,25.15,2.71
3,27.96,2.35,28.21,2.21,28.34,2.32,27.95,2.49
4,30.30,2.03,30.36,1.99,30.39,2.01,30.31,2.15
5,32.11,1.83,32.07,1.80,31.96,1.81,32.09,1.93
6,33.52,1.77,33.37,1.72,33.14,1.76,33.36,1.81
7,34.61,1.75,34.39,1.75,34.06,1.75,34.32,1.77
8,35.47,1.76,35.19,1.76,34.81,1.77,35.06,1.77
9,36.13,1.76,35.85,1.79,35.42,1.79,35.67,1.78
10,36.68,1.77,36.38,1.79,35.92,1.79,36.18,1.80
11,37.12,1.77,36.81,1.80,36.36,1.81,36.60,1.81
12,37.47,1.77,37.16,1.80,36.72,1.82,36.95,1.82
13,37.76,1.77,37.46,1.81,37.02,1.81,37.25,1.83
14,37.98,1.77,37.69,1.81,37.27,1.82,37.50,1.83
15,38.17,1.77,37.87,1.81,37.47,1.82,37.71,1.85
16,38.32,1.77,38.03,1.81,37.65,1.83,37.87,1.86
17,38.44,1.77,38.15,1.82,37.79,1.84,38.01,1.86
18,38.53,1.77,38.25,1.82,37.90,1.84,38.12,1.87
19,38.61,1.77,38.33,1.82,37.99,1.84,38.21,1.87
20,38.67,1.77,38.40,1.82,38.06,1.84,38.28,1.88
21,38.72,1.77,38.45,1.82,38.12,1.84,38.34,1.88
22,38.76,1.77,38.49,1.82,38.17,1.85,38.39,1.88
23,38.79,1.77,38.52,1.82,38.21,1.84,38.43,1.88
24,38.82,1.77,38.55,1.82,38.23,1.85,38.46,1.88
25,38.84,1.77,38.57,1.82,38.26,1.85,38.48,1.89


==> data/64qam_tsnr8_ssim.csv <==
snr,64qam_soft_hard(snr8),64qam_soft_hard(std),64qam_soft_hard_KL(snr8),64qam_soft_hard_KL(std),64qam_nonuniform(snr8),64qam_nonuniform(std),64qam_nonuniform_KL(snr8),64qam_nonuniform_KL(std)
-5,0.3766,0.0984,0.3858,0.0946,0.4259,0.0967,0.4359,0.0912
-4,0.4259,0.1050,0.4368,0.1007,0.4864,0.0990,0.4895,0.0959
-3,0.4840,0.1116,0.4981,0.1065,0.5521,0.1022,0.5488,0.0980
-2,0.5541,0.1144,0.5688,0.1084,0.6254,0.0984,0.6161,0.0976
-1,0.6341,0.1122,0.6507,0.1063,0.7035,0.0901,0.6895,0.0937
0,0.7241,0.1018,0.7372,0.0961,0.7835,0.0759,0.7665,0.0829
1,0.8102,0.0823,0.8205,0.0777,0.8531,0.0587,0.8399,0.0659
2,0.8839,0.0586,0.8912,0.0554,0.9093,0.0395,0.8998,0.0463
3,0.9347,0.0359,0.9391,0.0338,0.9457,0.0255,0.9421,0.0288
4,0.9637,0.0201,0.9658,0.0195,0.9669,0.0156,0.9669,0.0162
5,0.9778,0.0116,0.9787,0.0112,0.9782,0.0096,0.9792,0.0097
6,0.9845,0.0073,0.9850,0.0067,0.9841,0.0063,0.9852,0.0062
7,0.9881,0.0050,0.9882,0.0046,0.9873,0.0047,0.9884,0.0046
8,0.9901,0.0039,0.9902,0.0038,0.9893,0.0039,0.9903,0.0036
9,0.9914,0.0034,0.9914,0.0034,0.9907,0.0034,0.9915,0.0033
10,0.9923,0.0031,0.9923,0.0031,0.9917,0.0031,0.9925,0.0030
11,0.9930,0.0029,0.9930,0.0029,0.9925,0.0029,0.9932,0.0027
12,0.9935,0.0027,0.9935,0.0027,0.9931,0.0027,0.9937,0.0026
13,0.9939,0.0026,0.9939,0.0026,0.9935,0.0026,0.9941,0.0025
14,0.9942,0.0025,0.9942,0.0025,0.9939,0.0025,0.9944,0.0024
15,0.9945,0.0024,0.9945,0.0024,0.9942,0.0024,0.9947,0.0023
16,0.9947,0.0024,0.9946,0.0024,0.9944,0.0024,0.9949,0.0022
17,0.9948,0.0023,0.9948,0.0023,0.9946,0.0023,0.9950,0.0022
18,0.9949,0.0023,0.9949,0.0023,0.9947,0.0023,0.9952,0.0022
19,0.9950,0.0023,0.9950,0.0023,0.9948,0.0023,0.9953,0.0021
20,0.9951,0.0023,0.9951,0.0023,0.9949,0.0023,0.9953,0.0021
21,0.9952,0.0022,0.9951,0.0022,0.9950,0.0022,0.9954,0.0021
22,0.9952,0.0022,0.9952,0.0022,0.9950,0.0022,0.9954,0.0021
23,0.9952,0.0022,0.9952,0.0022,0.9951,0.0022,0.9955,0.0021
24,0.9953,0.0022,0.9952,0.0022,0.9951,0.0022,0.9955,0.0021
25,0.9953,0.0022,0.9953,0.0022,0.9951,0.0022,0.9955,0.0021


==> data/bpg_16qam_msssim.csv <==
SNR,0.5_ldpc_msssim,0.5_ldpc_msssim(std),0.66_ldpc_msssim,0.66_ldpc_msssim(std),16QAM_capacity_msssim,16QAM_capacity_msssim_std
-2,0.089,0.074,0.089,0.074,0.975,0.019
-1,0.089,0.074,0.089,0.074,0.975,0.019
0,0.089,0.074,0.089,0.074,0.981,0.015
1,0.089,0.074,0.089,0.074,0.985,0.012
2,0.089,0.074,0.089,0.074,0.988,0.010
3,0.089,0.074,0.089,0.074,0.988,0.010
4,0.089,0.074,0.089,0.074,0.992,0.006
5,0.089,0.074,0.089,0.074,0.994,0.005
6,0.089,0.074,0.089,0.074,0.995,0.004
7,0.460,0.043,0.089,0.074,0.996,0.003
8,0.994,0.005,0.089,0.074,0.997,0.003
9,0.994,0.005,0.143,0.069,0.997,0.002
10,0.994,0.005,0.997,0.003,0.998,0.002
11,0.994,0.005,0.997,0.003,0.998,0.002
12,0.994,0.005,0.997,0.003,0.998,0.002
13,0.994,0.005,0.997,0.003,0.998,0.001
14,0.994,0.005,0.997,0.003,0.999,0.001
15,0.994,0.005,0.997,0.003,0.999,0.001
16,0.994,0.005,0.997,0.003,0.999,0.001
17,0.994,0.005,0.997,0.003,0.999,0.001
18,0.994,0.005,0.997,0.003,0.999,0.001
19,0.994,0.005,0.997,0.003,0.999,0.001
20,0.994,0.005,0.997,0.003,0.999,0.001
21,0.994,0.005,0.997,0.003,0.999,0.001
22,0.994,0.005,0.997,0.003,0.999,0.001
23,0.994,0.005,0.997,0.003,0.999,0.001
24,0.994,0.005,0.997,0.003,0.999,0.001
25,0.994,0.005,0.997,0.003,0.999,0.001


==> data/bpg_16qam_psnr.csv <==
SNR,0.5_ldpc_psnr,0.5_ldpc_psnr(std),0.66_ldpc_psnr,0.66_ldpc_psnr(std),16QAM_capacity_psnr,16QAM_capacity_psnr_std
-2,14.30,2.794,14.30,2.794,27.50,3.043
-1,14.30,2.794,14.30,2.794,27.50,3.043
0,14.30,2.794,14.30,2.794,28.65,3.155
1,14.30,2.794,14.30,2.794,29.78,3.255
2,14.30,2.794,14.30,2.794,30.87,3.347
3,14.30,2.794,14.30,2.794,30.87,3.347
4,14.30,2.794,14.30,2.794,32.93,3.526
5,14.30,2.794,14.30,2.794,33.88,3.607
6,14.30,2.794,14.30,2.794,34.79,3.685
7,22.37,2.466,14.30,2.794,35.64,3.756
8,33.99,3.616,14.30,2.794,36.43,3.830
9,33.99,3.616,15.62,2.678,37.14,3.920
10,33.99,3.616,36.37,3.824,37.78,4.025
11,33.99,3.616,36.37,3.824,38.31,4.109
12,33.99,3.616,36.37,3.824,38.73,4.176
13,33.99,3.616,36.37,3.824,39.04,4.239
14,33.99,3.616,36.37,3.824,39.26,4.291
15,33.99,3.616,36.37,3.824,39.40,4.328
16,33.99,3.616,36.37,3.824,39.48,4.351
17,33.99,3.616,36.37,3.824,39.51,4.361
18,33.99,3.616,36.37,3.824,39.52,4.365
19,33.99,3.616,36.37,3.824,39.53,4.366
20,33.99,3.616,36.37,3.824,39.53,4.366
21,33.99,3.616,36.37,3.824,39.53,4.366
22,33.99,3.616,36.37,3.824,39.53,4.366
23,33.99,3.616,36.37,3.824,39.53,4.366
24,33.99,3.616,36.37,3.824,39.53,4.366
25,33.99,3.616,36.37,3.824,39.53,4.366


==> data/bpg_16qam_ssim.csv <==
SNR,0.5_ldpc_ssim,0.5_ldpc_ssim(std),0.66_ldpc_ssim,0.66_ldpc_ssim(std),16QAM_capacity_ssim,16QAM_capacity_ssim_std
-2,0.000,0.00,0.000,0.00,0.975,0.019
-1,0.000,0.00,0.000,0.00,0.975,0.019
0,0.000,0.00,0.000,0.00,0.981,0.015
1,0.000,0.00,0.000,0.00,0.985,0.012
2,0.000,0.00,0.000,0.00,0.988,0.010
3,0.000,0.00,0.000,0.00,0.988,0.010
4,0.000,0.00,0.000,0.00,0.992,0.006
5,0.000,0.00,0.000,0.00,0.994,0.005
6,0.000,0.00,0.000,0.00,0.995,0.004
7,0.408,0.00,0.000,0.00,0.996,0.003
8,0.9692,0.02004,0.000,0.00,0.997,0.003
9,0.9692,0.02004,0.060,0.00,0.997,0.002
10,0.9692,0.02004,0.9807,0.01439,0.998,0.002
11,0.9692,0.02004,0.9807,0.01439,0.998,0.002
12,0.9692,0.02004,0.9807,0.01439,0.998,0.002
13,0.9692,0.02004,0.9807,0.01439,0.998,0.001
14,0.9692,0.02004,0.9807,0.01439,0.999,0.001
15,0.9692,0.02004,0.9807,0.01439,0.999,0.001
16,0.9692,0.02004,0.9807,0.01439,0.999,0.001
17,0.9692,0.02004,0.9807,0.01439,0.999,0.001
18,0.9692,0.02004,0.9807,0.01439,0.999,0.001
19,0.9692,0.02004,0.9807,0.01439,0.999,0.001
20,0.9692,0.02004,0.9807,0.01439,0.999,0.001
21,0.9692,0.02004,0.9807,0.01439,0.999,0.001
22,0.9692,0.02004,0.9807,0.01439,0.999,0.001
23,0.9692,0.02004,0.9807,0.01439,0.999,0.001
24,0.9692,0.02004,0.9807,0.01439,0.999,0.001
25,0.9692,0.02004,0.9807,0.01439,0.999,0.001


==> data/bpg_256qam_msssim.csv <==
SNR,0.5_LDPC,0.5_LDPC(std),0.66_LDPC,0.66_LDPC(std)
-2,0.0613,0.0000,0.0613,0.0000
-1,0.0613,0.0000,0.0613,0.0000
0,0.0613,0.0000,0.0613,0.0000
1,0.0613,0.0000,0.0613,0.0000
2,0.0613,0.0000,0.0613,0.0000
3,0.0613,0.0000,0.0613,0.0000
4,0.0613,0.0000,0.0613,0.0000
5,0.0613,0.0000,0.0613,0.0000
6,0.0613,0.0000,0.0613,0.0000
7,0.0613,0.0000,0.0613,0.0000
8,0.0613,0.0000,0.0613,0.0000
9,0.0613,0.0000,0.0613,0.0000
10,0.0613,0.0000,0.0613,0.0000
11,0.0613,0.0000,0.0613,0.0000
12,0.0613,0.0000,0.0613,0.0000
13,0.0613,0.0000,0.0613,0.0000
14,0.0613,0.0000,0.0613,0.0000
15,0.0613,0.0000,0.0613,0.0000
16,0.0613,0.0000,0.0613,0.0000
17,0.0613,0.0000,0.0613,0.0000
18,0.9142,0.0000,0.0613,0.0000
19,0.9986,0.0013,0.0613,0.0000
20,0.9986,0.0013,0.0613,0.0000
21,0.9986,0.0013,0.0613,0.0000
22,0.9986,0.0013,0.0613,0.0000
23,0.9986,0.0013,0.6052,0.0000
24,0.9986,0.0013,0.9992,0.0004
25,0.9986,0.0013,0.9992,0.0004


==> data/bpg_256qam_psnr.csv <==
SNR,0.5_LDPC,0.5_LDPC(std),0.66_LDPC,0.66_LDPC(std)
-2,14.30,0.00,14.30,0.00
-1,14.30,0.00,14.30,0.00
0,14.30,0.00,14.30,0.00
1,14.30,0.00,14.30,0.00
2,14.30,0.00,14.30,0.00
3,14.30,0.00,14.30,0.00
4,14.30,0.00,14.30,0.00
5,14.30,0.00,14.30,0.00
6,14.30,0.00,14.30,0.00
7,14.30,0.00,14.30,0.00
8,14.30,0.00,14.30,0.00
9,14.30,0.00,14.30,0.00
10,14.30,0.00,14.30,0.00
11,14.30,0.00,14.30,0.00
12,14.30,0.00,14.30,0.00
13,14.30,0.00,14.30,0.00
14,14.30,0.00,14.30,0.00
15,14.30,0.00,14.30,0.00
16,14.30,0.00,14.30,0.00
17,14.30,0.00,14.30,0.00
18,37.24,0.00,14.30,0.00
19,39.51,4.12,14.30,0.00
20,39.51,4.12,14.30,0.00
21,39.51,4.12,14.30,0.00
22,39.51,4.12,14.30,0.00
23,39.51,4.12,29.87,0.00
24,39.51,4.12,41.02,4.84
25,39.51,4.12,41.02,4.84


==> data/bpg_4qam_msssim.csv <==
SNR,0.33_ldpc_msssim,0.33_ldpc_msssim(std),0.5_ldpc_msssim,0.5_ldpc_msssim(std),0.66_ldpc_msssim,0.66_ldpc_msssim(std),4QAM_capacity,4QAM_capacity_std
-2,0.089,0.074,0.089,0.074,0.089,0.074,0.974,0.019
-1,0.141,0.069,0.089,0.074,0.089,0.074,0.974,0.019
0,0.965,0.024,0.089,0.074,0.089,0.074,0.980,0.015
1,0.965,0.024,0.089,0.074,0.089,0.074,0.984,0.012
2,0.965,0.024,0.981,0.014,0.089,0.074,0.987,0.010
3,0.965,0.024,0.981,0.014,0.089,0.074,0.987,0.010
4,0.965,0.024,0.981,0.014,0.089,0.074,0.991,0.007
5,0.965,0.024,0.981,0.014,0.152,0.068,0.992,0.006
6,0.965,0.024,0.981,0.014,0.988,0.010,0.993,0.006
7,0.965,0.024,0.981,0.014,0.988,0.010,0.993,0.005
8,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
9,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
10,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
11,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
12,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
13,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
14,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
15,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
16,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
17,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
18,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
19,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
20,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
21,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
22,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
23,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
24,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005
25,0.965,0.024,0.981,0.014,0.988,0.010,0.994,0.005


==> data/bpg_4qam_psnr.csv <==
SNR,0.33_ldpc_psnr,0.33_ldpc_psnr(std),0.5_ldpc_psnr,0.5_ldpc_psnr(std),0.66_ldpc_psnr,0.66_ldpc_psnr(std),4QAM_capacity,4QAM_capacity_std
-2,14.30,2.794,14.30,2.794,14.30,2.794,27.42,3.035
-1,15.00,2.713,14.30,2.794,14.30,2.794,27.42,3.035
0,25.98,2.882,14.30,2.794,14.30,2.794,28.52,3.143
1,25.98,2.882,14.30,2.794,14.30,2.794,29.57,3.236
2,25.98,2.882,28.73,3.162,14.30,2.794,30.54,3.319
3,25.98,2.882,28.73,3.162,14.30,2.794,30.54,3.319
4,25.98,2.882,28.73,3.162,14.30,2.794,32.16,3.462
5,25.98,2.882,28.73,3.162,15.45,2.683,32.77,3.513
6,25.98,2.882,28.73,3.162,30.82,3.343,33.25,3.553
7,25.98,2.882,28.73,3.162,30.82,3.343,33.59,3.583
8,25.98,2.882,28.73,3.162,30.82,3.343,33.79,3.600
9,25.98,2.882,28.73,3.162,30.82,3.343,33.91,3.609
10,25.98,2.882,28.73,3.162,30.82,3.343,33.97,3.614
11,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.615
12,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.615
13,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
14,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
15,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
16,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
17,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
18,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
19,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
20,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
21,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
22,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
23,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
24,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616
25,25.98,2.882,28.73,3.162,30.82,3.343,33.99,3.616


==> data/bpg_4qam_ssim.csv <==
SNR,0.33_ldpc_ssim,0.33_ldpc_ssim(std),0.5_ldpc_ssim,0.5_ldpc_ssim(std),0.66_ldpc_ssim,0.66_ldpc_ssim(std),4QAM_capacity,4QAM_capacity_std
-2,0.000,0.003,0.000,0.00,0.000,0.00,0.974,0.019
-1,0.058,0.003,0.000,0.00,0.000,0.00,0.974,0.019
0,0.8403,0.06148,0.000,0.00,0.000,0.00,0.980,0.015
1,0.8403,0.06148,0.000,0.00,0.000,0.00,0.984,0.012
2,0.8403,0.06148,0.9128,0.04206,0.000,0.00,0.987,0.010
3,0.8403,0.06148,0.9128,0.04206,0.000,0.00,0.987,0.010
4,0.8403,0.06148,0.9128,0.04206,0.000,0.00,0.991,0.007
5,0.8403,0.06148,0.9128,0.04206,0.069,0.00,0.992,0.006
6,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.993,0.006
7,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.993,0.005
8,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
9,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
10,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
11,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
12,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
13,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
14,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
15,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
16,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
17,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
18,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
19,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
20,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
21,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
22,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
23,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
24,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005
25,0.8403,0.06148,0.9128,0.04206,0.9421,0.03128,0.994,0.005


==> data/bpg_64qam_msssim.csv <==
SNR,0.5_ldpc_msssim,0.5_ldpc_msssim(std),0.66_ldpc_msssim,0.66_ldpc_msssim(std),64QAM_capacity_msssim,64qam_capacity_msssim_std
-2,0.089,0.074,0.089,0.074,0.975,0.019
-1,0.089,0.074,0.089,0.074,0.975,0.019
0,0.089,0.074,0.089,0.074,0.981,0.015
1,0.089,0.074,0.089,0.074,0.985,0.012
2,0.089,0.074,0.089,0.074,0.988,0.010
3,0.089,0.074,0.089,0.074,0.988,0.010
4,0.089,0.074,0.089,0.074,0.993,0.006
5,0.089,0.074,0.089,0.074,0.994,0.005
6,0.089,0.074,0.089,0.074,0.995,0.004
7,0.089,0.074,0.089,0.074,0.996,0.003
8,0.089,0.074,0.089,0.074,0.997,0.003
9,0.089,0.074,0.089,0.074,0.997,0.002
10,0.089,0.074,0.089,0.074,0.998,0.002
11,0.089,0.074,0.089,0.074,0.998,0.002
12,0.089,0.074,0.089,0.074,0.999,0.001
13,0.679,0.025,0.089,0.074,0.999,0.001
14,0.997,0.002,0.089,0.074,0.999,0.001
15,0.997,0.002,0.107,0.072,0.999,0.001
16,0.997,0.002,0.999,0.001,0.999,0.001
17,0.997,0.002,0.999,0.001,0.999,0.001
18,0.997,0.002,0.999,0.001,0.999,0.001
19,0.997,0.002,0.999,0.001,0.999,0.001
20,0.997,0.002,0.999,0.001,0.999,0.001
21,0.997,0.002,0.999,0.001,0.999,0.001
22,0.997,0.002,0.999,0.001,0.999,0.001
23,0.997,0.002,0.999,0.001,0.999,0.001
24,0.997,0.002,0.999,0.001,0.999,0.001
25,0.997,0.002,0.999,0.001,0.999,0.001


==> data/bpg_64qam_psnr.csv <==
SNR,0.5_ldpc_psnr,0.5_ldpc_psnr(std),0.66_ldpc_psnr,0.66_ldpc_psnr(std),64QAM_capacity_psnr,64qam_capacity_psnr_std
-2,14.30,2.794,14.30,2.794,27.51,3.044
-1,14.30,2.794,14.30,2.794,27.51,3.044
0,14.30,2.794,14.30,2.794,28.67,3.156
1,14.30,2.794,14.30,2.794,29.81,3.257
2,14.30,2.794,14.30,2.794,30.90,3.350
3,14.30,2.794,14.30,2.794,30.90,3.350
4,14.30,2.794,14.30,2.794,32.99,3.531
5,14.30,2.794,14.30,2.794,33.96,3.613
6,14.30,2.794,14.30,2.794,34.89,3.694
7,14.30,2.794,14.30,2.794,35.76,3.766
8,14.30,2.794,14.30,2.794,36.58,3.848
9,14.30,2.794,14.30,2.794,37.34,3.951
10,14.30,2.794,14.30,2.794,38.03,4.066
11,14.30,2.794,14.30,2.794,38.65,4.163
12,14.30,2.794,14.30,2.794,39.21,4.277
13,29.28,2.892,14.30,2.794,39.71,4.425
14,37.35,3.951,14.30,2.794,40.13,4.606
15,37.35,3.951,14.80,2.749,40.50,4.865
16,37.35,3.951,39.53,4.366,40.80,5.067
17,37.35,3.951,39.53,4.366,41.04,5.233
18,37.35,3.951,39.53,4.366,41.22,5.347
19,37.35,3.951,39.53,4.366,41.35,5.426
20,37.35,3.951,39.53,4.366,41.44,5.488
21,37.35,3.951,39.53,4.366,41.49,5.522
22,37.35,3.951,39.53,4.366,41.52,5.539
23,37.35,3.951,39.53,4.366,41.54,5.547
24,37.35,3.951,39.53,4.366,41.54,5.550
25,37.35,3.951,39.53,4.366,41.54,5.551


==> data/bpg_64qam_ssim.csv <==
SNR,0.5_ldpc_ssim,0.5_ldpc_ssim(std),0.66_ldpc_ssim,0.66_ldpc_ssim(std),64QAM_capacity_ssim,64qam_capacity_ssim_std
-2,0.000,0.00,0.000,0.00,0.975,0.019
-1,0.000,0.00,0.000,0.00,0.975,0.019
0,0.000,0.00,0.000,0.00,0.981,0.015
1,0.000,0.00,0.000,0.00,0.985,0.012
2,0.000,0.00,0.000,0.00,0.988,0.010
3,0.000,0.00,0.000,0.00,0.988,0.010
4,0.000,0.00,0.000,0.00,0.993,0.006
5,0.000,0.00,0.000,0.00,0.994,0.005
6,0.000,0.00,0.000,0.00,0.995,0.004
7,0.000,0.00,0.000,0.00,0.996,0.003
8,0.000,0.00,0.000,0.00,0.997,0.003
9,0.000,0.00,0.000,0.00,0.997,0.002
10,0.000,0.00,0.000,0.00,0.998,0.002
11,0.000,0.00,0.000,0.00,0.998,0.002
12,0.000,0.00,0.000,0.00,0.999,0.001
13,0.649,0.00,0.000,0.00,0.999,0.001
14,0.9841,0.01273,0.000,0.00,0.999,0.001
15,0.9841,0.01273,0.020,0.00,0.999,0.001
16,0.9841,0.01273,0.9895,0.01032,0.999,0.001
17,0.9841,0.01273,0.9895,0.01032,0.999,0.001
18,0.9841,0.01273,0.9895,0.01032,0.999,0.001
19,0.9841,0.01273,0.9895,0.01032,0.999,0.001
20,0.9841,0.01273,0.9895,0.01032,0.999,0.001
21,0.9841,0.01273,0.9895,0.01032,0.999,0.001
22,0.9841,0.01273,0.9895,0.01032,0.999,0.001
23,0.9841,0.01273,0.9895,0.01032,0.999,0.001
24,0.9841,0.01273,0.9895,0.01032,0.999,0.001
25,0.9841,0.01273,0.9895,0.01032,0.999,0.001


==> data/jscc_1024qam_msssim.csv <==
snr,1024qam_soft_hard,1024qam_soft_hard(std),1024qam_soft_hard_KL,1024qam_soft_hard_KL(std),1024qam_nonuniform,1024qam_nonuniform(std),1024qam_nonuniform_KL,1024qam_nonuniform_KL(std)
5,0.9890,0.00098,0.9896,0.00089,0.9904,0.00082,0.9893,0.00095
6,0.9909,0.00083,0.9914,0.00079,0.9921,0.00071,0.9911,0.00087
7,0.9924,0.00068,0.9929,0.00060,0.9934,0.00062,0.9926,0.00070
8,0.9936,0.00056,0.9941,0.00051,0.9945,0.00048,0.9937,0.00060
9,0.9947,0.00052,0.9950,0.00045,0.9954,0.00042,0.9947,0.00045
10,0.9955,0.00040,0.9958,0.00037,0.9961,0.00034,0.9955,0.00036
11,0.9961,0.00033,0.9965,0.00031,0.9966,0.00029,0.9962,0.00034
12,0.9967,0.00029,0.9970,0.00026,0.9971,0.00025,0.9967,0.00028
13,0.9971,0.00026,0.9974,0.00022,0.9975,0.00021,0.9971,0.00024
14,0.9975,0.00022,0.9977,0.00018,0.9978,0.00019,0.9975,0.00022
15,0.9978,0.00019,0.9980,0.00017,0.9980,0.00018,0.9978,0.00020
16,0.9980,0.00016,0.9982,0.00015,0.9982,0.00016,0.9980,0.00019
17,0.9982,0.00015,0.9984,0.00013,0.9983,0.00014,0.9982,0.00016
18,0.9984,0.00013,0.9986,0.00013,0.9985,0.00013,0.9983,0.00015
19,0.9985,0.00013,0.9987,0.00011,0.9986,0.00012,0.9984,0.00014
20,0.9986,0.00011,0.9988,0.00010,0.9986,0.00012,0.9985,0.00014
21,0.9987,0.00012,0.9988,0.00010,0.9987,0.00011,0.9986,0.00013
22,0.9987,0.00011,0.9989,0.00009,0.9988,0.00011,0.9987,0.00012
23,0.9988,0.00010,0.9989,0.00008,0.9988,0.00011,0.9987,0.00012
24,0.9988,0.00010,0.9990,0.00009,0.9988,0.00011,0.9987,0.00011
25,0.9988,0.00010,0.9990,0.00008,0.9988,0.00011,0.9987,0.00011


==> data/jscc_1024qam_psnr.csv <==
snr,1024qam_soft_hard,1024qam_soft_hard(std),1024qam_soft_hard_KL,1024qam_soft_hard_KL(std),1024qam_nonuniform,1024qam_nonuniform(std),1024qam_nonuniform_KL,1024qam_nonuniform_KL(std)
-5,17.07,1.60,18.45,1.84,16.91,2.19,16.96,2.01
-4,19.28,1.59,20.63,1.74,18.79,2.09,18.92,1.95
-3,21.52,1.53,22.70,1.62,20.92,1.95,21.06,1.81
-2,23.23,1.50,24.55,1.54,23.13,1.78,23.20,1.70
-1,25.39,1.47,26.16,1.47,25.22,1.63,25.22,1.55
0,27.02,1.49,27.55,1.50,27.02,1.60,26.96,1.51
1,28.25,1.43,28.75,1.48,28.56,1.56,28.38,1.47
2,29.40,1.45,29.83,1.47,29.85,1.50,29.54,1.48
3,30.43,1.45,30.81,1.47,30.95,1.50,30.58,1.47
4,31.37,1.47,31.74,1.48,31.94,1.48,31.51,1.46
5,32.25,1.48,32.62,1.49,32.85,1.48,32.39,1.46
6,33.12,1.48,33.50,1.50,33.73,1.49,33.22,1.48
7,33.95,1.50,34.34,1.51,34.57,1.51,34.05,1.49
8,34.75,1.50,35.16,1.52,35.38,1.54,34.83,1.52
9,35.53,1.53,35.94,1.55,36.15,1.57,35.59,1.54
10,36.28,1.55,36.72,1.58,36.88,1.61,36.32,1.58
11,36.98,1.59,37.45,1.61,37.57,1.66,37.01,1.63
12,37.66,1.63,38.15,1.66,38.22,1.73,37.67,1.68
13,38.30,1.68,38.80,1.70,38.82,1.80,38.28,1.74
14,38.88,1.73,39.43,1.76,39.38,1.86,38.85,1.80
15,39.43,1.79,39.99,1.81,39.89,1.93,39.38,1.86
16,39.92,1.85,40.52,1.88,40.34,2.02,39.86,1.94
17,40.37,1.92,41.00,1.95,40.75,2.09,40.28,2.02
18,40.77,1.98,41.42,2.02,41.10,2.17,40.65,2.09
19,41.11,2.05,41.80,2.08,41.40,2.24,40.98,2.16
20,41.40,2.11,42.12,2.15,41.66,2.30,41.25,2.23
21,41.65,2.17,42.39,2.21,41.87,2.35,41.48,2.29
22,41.84,2.22,42.62,2.26,42.03,2.40,41.66,2.34
23,41.99,2.25,42.81,2.32,42.15,2.44,41.79,2.38
24,42.09,2.28,42.95,2.35,42.23,2.46,41.87,2.42
25,42.15,2.29,43.05,2.39,42.27,2.47,41.90,2.43


==> data/jscc_1024qam_ssim.csv <==
snr,1024qam_soft_hard,1024qam_soft_hard(std),1024qam_soft_hard_KL,1024qam_soft_hard_KL(std),1024qam_nonuniform,1024qam_nonuniform(std),1024qam_nonuniform_KL,1024qam_nonuniform_KL(std)
-5,0.6180,0.0516,0.6488,0.0638,0.6850,0.0719,0.7295,0.0478
-4,0.7206,0.0457,0.7509,0.0539,0.7703,0.0578,0.7976,0.0393
-3,0.8096,0.0371,0.8315,0.0405,0.8392,0.0433,0.8507,0.0328
-2,0.8735,0.0289,0.8890,0.0294,0.8891,0.0314,0.8907,0.0265
-1,0.9123,0.0213,0.9256,0.0207,0.9243,0.0216,0.9195,0.0212
0,0.9378,0.0149,0.9479,0.0149,0.9468,0.0152,0.9406,0.0162
1,0.9543,0.0109,0.9616,0.0107,0.9604,0.0109,0.9554,0.0126
2,0.9649,0.0089,0.9706,0.0085,0.9692,0.0085,0.9653,0.0097
3,0.9722,0.0073,0.9769,0.0067,0.9756,0.0067,0.9724,0.0074
4,0.9776,0.0058,0.9816,0.0053,0.9805,0.0054,0.9776,0.0061
5,0.9817,0.0049,0.9853,0.0043,0.9842,0.0044,0.9817,0.0050
6,0.9849,0.0042,0.9880,0.0038,0.9871,0.0037,0.9849,0.0041
7,0.9875,0.0035,0.9902,0.0033,0.9894,0.0031,0.9875,0.0035
8,0.9896,0.0030,0.9919,0.0025,0.9912,0.0026,0.9895,0.0031
9,0.9912,0.0027,0.9933,0.0023,0.9926,0.0024,0.9912,0.0027
10,0.9925,0.0023,0.9944,0.0020,0.9938,0.0021,0.9925,0.0024
11,0.9936,0.0022,0.9952,0.0018,0.9947,0.0019,0.9935,0.0023
12,0.9945,0.0020,0.9959,0.0016,0.9955,0.0017,0.9944,0.0020
13,0.9951,0.0018,0.9964,0.0015,0.9961,0.0016,0.9951,0.0019
14,0.9957,0.0017,0.9969,0.0014,0.9965,0.0015,0.9956,0.0018
15,0.9961,0.0016,0.9972,0.0014,0.9969,0.0014,0.9961,0.0018
16,0.9965,0.0016,0.9975,0.0013,0.9972,0.0013,0.9964,0.0017
17,0.9968,0.0016,0.9977,0.0012,0.9975,0.0013,0.9967,0.0017
18,0.9970,0.0015,0.9979,0.0012,0.9977,0.0013,0.9969,0.0016
19,0.9972,0.0015,0.9980,0.0011,0.9978,0.0012,0.9971,0.0016
20,0.9973,0.0015,0.9981,0.0011,0.9979,0.0012,0.9972,0.0016
21,0.9974,0.0014,0.9982,0.0011,0.9980,0.0012,0.9974,0.0016
22,0.9975,0.0014,0.9983,0.0011,0.9981,0.0012,0.9974,0.0015
23,0.9976,0.0014,0.9983,0.0011,0.9982,0.0012,0.9975,0.0015
24,0.9976,0.0014,0.9984,0.0011,0.9982,0.0012,0.9976,0.0015
25,0.9977,0.0014,0.9984,0.0011,0.9983,0.0012,0.9976,0.0015


==> data/jscc_16qam_msssim.csv <==
snr,16qam_soft_hard,16qam_soft_hard(std),16qam_soft_hard_KL,16qam_soft_hard_KL(std),16qam_nonuniform,16qam_nonuniform(std),16qam_nonuniform_KL,16qam_nonuniform_KL(std)
5,0.9876,0.00100,0.9877,0.00109,0.9881,0.00102,0.9884,0.00096
6,0.9894,0.00093,0.9896,0.00087,0.9901,0.00088,0.9903,0.00078
7,0.9908,0.00084,0.9911,0.00080,0.9915,0.00073,0.9917,0.00075
8,0.9919,0.00067,0.9923,0.00068,0.9926,0.00069,0.9927,0.00065
9,0.9928,0.00057,0.9931,0.00061,0.9935,0.00059,0.9935,0.00054
10,0.9934,0.00058,0.9938,0.00057,0.9941,0.00052,0.9942,0.00051
11,0.9940,0.00051,0.9943,0.00048,0.9946,0.00046,0.9946,0.00045
12,0.9944,0.00046,0.9947,0.00047,0.9950,0.00046,0.9950,0.00043
13,0.9947,0.00048,0.9950,0.00043,0.9953,0.00040,0.9953,0.00043
14,0.9949,0.00047,0.9953,0.00043,0.9955,0.00039,0.9955,0.00040
15,0.9951,0.00045,0.9955,0.00042,0.9957,0.00035,0.9956,0.00039
16,0.9953,0.00044,0.9956,0.00039,0.9958,0.00037,0.9958,0.00040
17,0.9954,0.00042,0.9957,0.00039,0.9959,0.00035,0.9958,0.00040
18,0.9955,0.00043,0.9958,0.00039,0.9960,0.00033,0.9959,0.00036
19,0.9955,0.00040,0.9958,0.00038,0.9961,0.00036,0.9960,0.00037
20,0.9956,0.00039,0.9959,0.00037,0.9961,0.00032,0.9960,0.00035
21,0.9956,0.00039,0.9959,0.00038,0.9962,0.00036,0.9960,0.00035
22,0.9956,0.00039,0.9959,0.00037,0.9962,0.00032,0.9960,0.00035
23,0.9956,0.00040,0.9959,0.00038,0.9962,0.00033,0.9961,0.00036
24,0.9956,0.00040,0.9959,0.00038,0.9962,0.00032,0.9961,0.00034
25,0.9956,0.00040,0.9959,0.00037,0.9962,0.00031,0.9961,0.00036


==> data/jscc_16qam_psnr.csv <==
snr,16qam_soft_hard,16qam_soft_hard(std),16qam_soft_hard_KL,16qam_soft_hard_KL(std),16qam_nonuniform,16qam_nonuniform(std),16qam_nonuniform_KL,16qam_nonuniform_KL(std)
-5,16.84,2.40,14.98,1.70,18.24,1.51,17.53,2.13
-4,18.31,2.36,16.51,1.65,19.81,1.49,18.98,2.09
-3,20.01,2.24,18.33,1.64,21.45,1.52,20.65,2.03
-2,21.96,1.98,20.55,1.74,23.12,1.53,22.43,1.91
-1,23.91,1.82,23.14,1.82,24.65,1.57,24.19,1.86
0,25.68,1.75,25.66,1.92,26.05,1.56,25.87,1.79
1,27.20,1.79,27.35,1.92,27.35,1.60,27.31,1.80
2,28.48,1.79,28.61,1.87,28.57,1.63,28.64,1.77
3,29.59,1.80,29.69,1.84,29.69,1.68,29.79,1.77
4,30.54,1.84,30.65,1.85,30.73,1.74,30.84,1.81
5,31.41,1.90,31.51,1.89,31.68,1.79,31.75,1.86
6,32.16,1.95,32.30,1.94,32.51,1.86,32.56,1.93
7,32.83,2.02,33.01,2.03,33.23,1.94,33.28,2.02
8,33.42,2.09,33.62,2.10,33.87,2.02,33.89,2.11
9,33.94,2.16,34.17,2.17,34.40,2.09,34.43,2.19
10,34.40,2.22,34.63,2.24,34.85,2.14,34.88,2.26
11,34.79,2.27,35.04,2.29,35.24,2.20,35.27,2.31
12,35.12,2.33,35.38,2.35,35.57,2.24,35.59,2.37
13,35.40,2.37,35.66,2.39,35.84,2.28,35.85,2.41
14,35.62,2.41,35.88,2.43,36.07,2.31,36.07,2.45
15,35.80,2.44,36.06,2.46,36.25,2.33,36.23,2.47
16,35.94,2.45,36.20,2.48,36.39,2.36,36.36,2.50
17,36.05,2.48,36.30,2.50,36.51,2.37,36.46,2.51
18,36.14,2.49,36.39,2.51,36.60,2.39,36.54,2.52
19,36.19,2.50,36.44,2.51,36.68,2.39,36.60,2.53
20,36.23,2.50,36.49,2.52,36.73,2.40,36.64,2.54
21,36.26,2.50,36.51,2.53,36.78,2.41,36.67,2.54
22,36.27,2.50,36.53,2.53,36.81,2.41,36.69,2.55
23,36.27,2.49,36.53,2.52,36.83,2.42,36.69,2.55
24,36.27,2.49,36.53,2.52,36.84,2.42,36.69,2.55
25,36.27,2.47,36.51,2.51,36.84,2.42,36.69,2.54


==> data/jscc_16qam_ssim.csv <==
snr,16qam_soft_hard,16qam_soft_hard(std),16qam_soft_hard_KL,16qam_soft_hard_KL(std),16qam_nonuniform,16qam_nonuniform(std),16qam_nonuniform_KL,16qam_nonuniform_KL(std)
-5,0.5771,0.0705,0.6411,0.0686,0.5067,0.0512,0.6646,0.0546
-4,0.6566,0.0576,0.7280,0.0649,0.5883,0.0457,0.7405,0.0479
-3,0.7383,0.0468,0.7981,0.0548,0.6780,0.0417,0.8058,0.0407
-2,0.8124,0.0370,0.8529,0.0416,0.7730,0.0374,0.8582,0.0335
-1,0.8695,0.0290,0.8922,0.0311,0.8569,0.0311,0.8957,0.0273
0,0.9106,0.0235,0.9204,0.0235,0.9121,0.0229,0.9226,0.0222
1,0.9365,0.0194,0.9401,0.0186,0.9390,0.0177,0.9418,0.0176
2,0.9529,0.0156,0.9545,0.0153,0.9537,0.0144,0.9556,0.0140
3,0.9640,0.0130,0.9644,0.0128,0.9636,0.0121,0.9651,0.0118
4,0.9715,0.0108,0.9715,0.0108,0.9708,0.0103,0.9722,0.0098
5,0.9766,0.0094,0.9767,0.0094,0.9762,0.0087,0.9773,0.0085
6,0.9801,0.0083,0.9804,0.0083,0.9800,0.0077,0.9808,0.0076
7,0.9827,0.0076,0.9831,0.0075,0.9828,0.0070,0.9835,0.0069
8,0.9846,0.0070,0.9850,0.0069,0.9848,0.0065,0.9854,0.0064
9,0.9861,0.0066,0.9864,0.0065,0.9864,0.0061,0.9869,0.0060
10,0.9872,0.0063,0.9875,0.0062,0.9875,0.0058,0.9880,0.0057
11,0.9881,0.0061,0.9884,0.0060,0.9884,0.0055,0.9889,0.0054
12,0.9888,0.0059,0.9890,0.0058,0.9891,0.0053,0.9895,0.0052
13,0.9893,0.0057,0.9896,0.0056,0.9897,0.0051,0.9900,0.0051
14,0.9897,0.0056,0.9900,0.0055,0.9901,0.0050,0.9904,0.0049
15,0.9900,0.0055,0.9903,0.0054,0.9904,0.0050,0.9907,0.0048
16,0.9903,0.0054,0.9905,0.0053,0.9906,0.0049,0.9910,0.0048
17,0.9904,0.0054,0.9907,0.0053,0.9908,0.0048,0.9912,0.0047
18,0.9906,0.0053,0.9908,0.0052,0.9909,0.0048,0.9913,0.0047
19,0.9907,0.0053,0.9909,0.0052,0.9910,0.0048,0.9914,0.0046
20,0.9907,0.0053,0.9909,0.0052,0.9911,0.0047,0.9915,0.0046
21,0.9908,0.0053,0.9910,0.0051,0.9911,0.0047,0.9915,0.0046
22,0.9908,0.0053,0.9910,0.0051,0.9912,0.0047,0.9916,0.0046
23,0.9908,0.0053,0.9910,0.0051,0.9912,0.0047,0.9916,0.0046
24,0.9908,0.0053,0.9910,0.0051,0.9912,0.0047,0.9916,0.0046
25,0.9908,0.0053,0.9910,0.0051,0.9912,0.0047,0.9916,0.0046


==> data/jscc_256qam_msssim.csv <==
snr,256qam_soft_hard,256qam_soft_hard(std),256qam_soft_hard_KL,256qam_soft_hard_KL(std),256qam_nonuniform,256qam_nonuniform(std),256qam_nonuniform_KL,256qam_nonuniform_KL(std)
5,0.9895,0.00092,0.9899,0.00093,0.9887,0.00094,0.9891,0.00094
6,0.9913,0.00072,0.9916,0.00082,0.9904,0.00082,0.9909,0.00082
7,0.9927,0.00064,0.9930,0.00063,0.9919,0.00071,0.9923,0.00071
8,0.9939,0.00058,0.9942,0.00051,0.9932,0.00064,0.9935,0.00055
9,0.9948,0.00043,0.9951,0.00041,0.9942,0.00052,0.9944,0.00049
10,0.9956,0.00037,0.9958,0.00038,0.9950,0.00044,0.9952,0.00039
11,0.9962,0.00032,0.9965,0.00030,0.9957,0.00038,0.9958,0.00036
12,0.9967,0.00028,0.9970,0.00026,0.9962,0.00033,0.9964,0.00031
13,0.9971,0.00023,0.9974,0.00023,0.9966,0.00030,0.9968,0.00028
14,0.9974,0.00022,0.9977,0.00020,0.9970,0.00023,0.9971,0.00025
15,0.9977,0.00017,0.9979,0.00017,0.9973,0.00023,0.9974,0.00023
16,0.9979,0.00017,0.9981,0.00015,0.9975,0.00021,0.9976,0.00020
17,0.9981,0.00015,0.9983,0.00015,0.9977,0.00018,0.9978,0.00019
18,0.9982,0.00014,0.9984,0.00013,0.9979,0.00017,0.9980,0.00018
19,0.9984,0.00013,0.9986,0.00011,0.9980,0.00015,0.9981,0.00015
20,0.9984,0.00012,0.9986,0.00011,0.9981,0.00015,0.9982,0.00016
21,0.9985,0.00012,0.9987,0.00010,0.9982,0.00016,0.9982,0.00015
22,0.9986,0.00012,0.9988,0.00010,0.9982,0.00014,0.9983,0.00015
23,0.9986,0.00011,0.9988,0.00009,0.9983,0.00013,0.9983,0.00014
24,0.9986,0.00011,0.9988,0.00009,0.9983,0.00014,0.9984,0.00014
25,0.9987,0.00011,0.9988,0.00009,0.9983,0.00014,0.9984,0.00014


==> data/jscc_256qam_psnr.csv <==
snr,256qam_soft_hard,256qam_soft_hard(std),256qam_soft_hard_KL,256qam_soft_hard_KL(std),256qam_nonuniform,256qam_nonuniform(std),256qam_nonuniform_KL,256qam_nonuniform_KL(std)
-5,18.32,1.74,16.70,2.09,18.52,1.96,15.06,2.31
-4,20.33,1.63,18.39,1.98,20.27,1.86,16.41,2.28
-3,22.26,1.58,20.34,1.85,22.10,1.76,18.42,2.25
-2,24.15,1.54,22.56,1.77,23.85,1.67,21.14,2.26
-1,25.83,1.50,24.93,1.70,25.49,1.56,24.21,2.21
0,27.35,1.50,27.13,1.54,26.91,1.54,26.51,2.02
1,28.60,1.47,28.68,1.48,28.19,1.50,28.04,1.84
2,29.70,1.50,29.85,1.49,29.30,1.48,29.30,1.69
3,30.70,1.50,30.87,1.52,30.28,1.49,30.38,1.58
4,31.63,1.49,31.81,1.52,31.19,1.47,31.34,1.52
5,32.49,1.51,32.71,1.54,32.04,1.49,32.22,1.51
6,33.34,1.52,33.56,1.55,32.85,1.49,33.04,1.52
7,34.15,1.55,34.39,1.58,33.62,1.52,33.81,1.54
8,34.92,1.57,35.19,1.60,34.36,1.55,34.55,1.56
9,35.67,1.61,35.96,1.63,35.08,1.58,35.26,1.60
10,36.38,1.62,36.69,1.66,35.76,1.61,35.94,1.65
11,37.06,1.68,37.39,1.69,36.40,1.65,36.57,1.69
12,37.69,1.72,38.05,1.74,36.99,1.71,37.16,1.76
13,38.28,1.75,38.67,1.79,37.55,1.75,37.70,1.81
14,38.82,1.80,39.24,1.84,38.05,1.81,38.20,1.87
15,39.30,1.85,39.76,1.88,38.50,1.87,38.65,1.94
16,39.74,1.89,40.23,1.94,38.91,1.93,39.05,2.00
17,40.13,1.94,40.65,1.99,39.26,1.99,39.40,2.07
18,40.47,1.99,41.02,2.04,39.57,2.04,39.70,2.13
19,40.76,2.03,41.34,2.09,39.82,2.09,39.96,2.18
20,41.00,2.07,41.60,2.13,40.03,2.14,40.19,2.23
21,41.20,2.10,41.83,2.17,40.20,2.18,40.36,2.29
22,41.35,2.13,42.00,2.20,40.33,2.21,40.51,2.32
23,41.48,2.15,42.11,2.22,40.43,2.23,40.62,2.36
24,41.56,2.16,42.17,2.21,40.49,2.26,40.69,2.38
25,41.62,2.17,42.16,2.19,40.52,2.27,40.74,2.40


==> data/jscc_256qam_ssim.csv <==
snr,256qam_soft_hard,256qam_soft_hard(std),256qam_soft_hard_KL,256qam_soft_hard_KL(std),256qam_nonuniform,256qam_nonuniform(std),256qam_nonuniform_KL,256qam_nonuniform_KL(std)
-5,0.6251,0.0637,0.6171,0.0743,0.6342,0.0721,0.6765,0.0692
-4,0.7299,0.0538,0.7232,0.0654,0.7382,0.0561,0.7664,0.0560
-3,0.8181,0.0413,0.8121,0.0524,0.8174,0.0411,0.8410,0.0389
-2,0.8837,0.0287,0.8767,0.0389,0.8761,0.0292,0.8925,0.0271
-1,0.9234,0.0199,0.9204,0.0268,0.9171,0.0211,0.9261,0.0195
0,0.9465,0.0142,0.9454,0.0189,0.9441,0.0156,0.9466,0.0143
1,0.9606,0.0110,0.9606,0.0129,0.9595,0.0116,0.9597,0.0108
2,0.9698,0.0087,0.9698,0.0093,0.9689,0.0089,0.9687,0.0086
3,0.9762,0.0072,0.9762,0.0075,0.9755,0.0072,0.9751,0.0070
4,0.9810,0.0057,0.9810,0.0057,0.9804,0.0058,0.9800,0.0056
5,0.9846,0.0049,0.9846,0.0047,0.9841,0.0046,0.9838,0.0047
6,0.9875,0.0039,0.9875,0.0039,0.9870,0.0039,0.9867,0.0039
7,0.9897,0.0034,0.9897,0.0034,0.9893,0.0033,0.9890,0.0033
8,0.9914,0.0030,0.9914,0.0031,0.9910,0.0029,0.9908,0.0030
9,0.9928,0.0026,0.9927,0.0026,0.9924,0.0026,0.9922,0.0025
10,0.9939,0.0023,0.9938,0.0023,0.9935,0.0023,0.9934,0.0023
11,0.9947,0.0022,0.9947,0.0021,0.9944,0.0021,0.9943,0.0021
12,0.9954,0.0019,0.9953,0.0019,0.9951,0.0020,0.9951,0.0019
13,0.9959,0.0018,0.9959,0.0017,0.9956,0.0018,0.9956,0.0018
14,0.9964,0.0018,0.9963,0.0018,0.9961,0.0018,0.9961,0.0016
15,0.9967,0.0016,0.9967,0.0016,0.9964,0.0017,0.9965,0.0016
16,0.9970,0.0015,0.9969,0.0015,0.9967,0.0016,0.9968,0.0015
17,0.9972,0.0015,0.9972,0.0014,0.9970,0.0015,0.9970,0.0015
18,0.9974,0.0015,0.9973,0.0014,0.9972,0.0015,0.9972,0.0014
19,0.9975,0.0014,0.9975,0.0013,0.9973,0.0015,0.9974,0.0014
20,0.9976,0.0015,0.9976,0.0013,0.9974,0.0015,0.9975,0.0014
21,0.9977,0.0014,0.9977,0.0013,0.9975,0.0014,0.9976,0.0014
22,0.9978,0.0014,0.9978,0.0013,0.9976,0.0014,0.9977,0.0014
23,0.9978,0.0014,0.9978,0.0013,0.9976,0.0014,0.9977,0.0014
24,0.9979,0.0014,0.9978,0.0013,0.9977,0.0014,0.9978,0.0014
25,0.9979,0.0014,0.9979,0.0012,0.9977,0.0014,0.9978,0.0013


==> data/jscc_4096qam_msssim.csv <==
snr,4096qam_soft_hard,4096qam_soft_hard(std),4096qam_soft_hard_KL,4096qam_soft_hard_KL(std),4096qam_nonuniform,4096qam_nonuniform(std),4096qam_nonuniform_KL,4096qam_nonuniform_KL(std)
5,0.9899,0.00091,0.9899,0.00100,0.9899,0.00097,0.9896,0.00099
6,0.9917,0.00077,0.9917,0.00077,0.9916,0.00079,0.9914,0.00082
7,0.9931,0.00058,0.9931,0.00066,0.9931,0.00064,0.9929,0.00061
8,0.9943,0.00054,0.9943,0.00054,0.9942,0.00048,0.9941,0.00054
9,0.9953,0.00043,0.9953,0.00042,0.9952,0.00045,0.9950,0.00048
10,0.9961,0.00036,0.9961,0.00036,0.9960,0.00036,0.9958,0.00040
11,0.9967,0.00029,0.9966,0.00031,0.9966,0.00032,0.9964,0.00031
12,0.9972,0.00026,0.9971,0.00025,0.9971,0.00026,0.9970,0.00027
13,0.9976,0.00021,0.9975,0.00020,0.9975,0.00023,0.9974,0.00023
14,0.9980,0.00018,0.9978,0.00019,0.9978,0.00019,0.9977,0.00022
15,0.9983,0.00015,0.9981,0.00015,0.9981,0.00017,0.9980,0.00017
16,0.9985,0.00013,0.9983,0.00013,0.9983,0.00015,0.9982,0.00017
17,0.9987,0.00011,0.9985,0.00012,0.9985,0.00014,0.9984,0.00014
18,0.9988,0.00010,0.9986,0.00010,0.9986,0.00013,0.9985,0.00012
19,0.9989,0.00009,0.9987,0.00009,0.9987,0.00011,0.9987,0.00012
20,0.9990,0.00008,0.9988,0.00009,0.9988,0.00010,0.9987,0.00011
21,0.9991,0.00007,0.9989,0.00008,0.9989,0.00010,0.9988,0.00011
22,0.9991,0.00007,0.9989,0.00007,0.9990,0.00010,0.9989,0.00011
23,0.9992,0.00007,0.9990,0.00008,0.9990,0.00010,0.9989,0.00010
24,0.9992,0.00006,0.9990,0.00007,0.9990,0.00009,0.9990,0.00011
25,0.9992,0.00006,0.9990,0.00007,0.9991,0.00009,0.9990,0.00010


==> data/jscc_4096qam_psnr.csv <==
snr,4096qam_soft_hard,4096qam_soft_hard(std),4096qam_soft_hard_KL,4096qam_soft_hard_KL(std),4096qam_nonuniform,4096qam_nonuniform(std),4096qam_nonuniform_KL,4096qam_nonuniform_KL(std)
-5,16.59,1.41,16.15,1.71,17.16,2.15,17.71,2.16
-4,18.69,1.41,18.29,1.71,19.29,2.02,19.57,2.03
-3,20.98,1.33,20.71,1.66,21.51,1.87,21.58,1.83
-2,23.61,1.36,23.17,1.64,23.65,1.72,23.54,1.66
-1,25.48,1.42,25.48,1.59,25.58,1.62,25.42,1.52
0,27.25,1.48,27.31,1.54,27.25,1.57,27.10,1.48
1,28.72,1.48,28.74,1.54,28.64,1.50,28.52,1.48
2,29.87,1.50,29.89,1.49,29.83,1.49,29.72,1.48
3,30.89,1.48,30.93,1.49,30.85,1.49,30.74,1.51
4,31.85,1.48,31.88,1.49,31.81,1.51,31.70,1.48
5,32.76,1.48,32.79,1.48,32.71,1.51,32.58,1.50
6,33.65,1.49,33.67,1.50,33.58,1.51,33.46,1.50
7,34.52,1.49,34.55,1.51,34.43,1.53,34.30,1.52
8,35.38,1.51,35.39,1.52,35.24,1.55,35.11,1.55
9,36.20,1.52,36.21,1.55,36.04,1.58,35.90,1.57
10,37.01,1.53,37.01,1.57,36.81,1.63,36.67,1.62
11,37.78,1.55,37.75,1.59,37.55,1.67,37.40,1.67
12,38.53,1.59,38.45,1.64,38.26,1.72,38.10,1.72
13,39.24,1.62,39.11,1.68,38.92,1.79,38.76,1.78
14,39.91,1.67,39.72,1.73,39.55,1.87,39.37,1.85
15,40.55,1.73,40.28,1.80,40.14,1.94,39.95,1.93
16,41.13,1.79,40.80,1.86,40.67,2.03,40.47,2.01
17,41.67,1.86,41.28,1.95,41.16,2.12,40.95,2.09
18,42.17,1.93,41.69,2.03,41.60,2.21,41.37,2.19
19,42.60,2.02,42.07,2.11,41.99,2.30,41.75,2.27
20,42.99,2.10,42.39,2.19,42.33,2.39,42.07,2.36
21,43.33,2.16,42.66,2.27,42.61,2.47,42.35,2.43
22,43.61,2.23,42.88,2.35,42.85,2.54,42.57,2.50
23,43.84,2.27,43.06,2.41,43.04,2.61,42.75,2.56
24,44.01,2.29,43.20,2.46,43.18,2.65,42.88,2.61
25,44.02,2.26,43.30,2.49,43.27,2.69,42.97,2.64


==> data/jscc_4096qam_ssim.csv <==
snr,4096qam_soft_hard,4096qam_soft_hard(std),4096qam_soft_hard_KL,4096qam_soft_hard_KL(std),4096qam_nonuniform,4096qam_nonuniform(std),4096qam_nonuniform_KL,4096qam_nonuniform_KL(std)
-5,0.6512,0.0616,0.5641,0.0717,0.6616,0.0504,0.6592,0.0539
-4,0.7556,0.0508,0.6960,0.0616,0.7561,0.0414,0.7548,0.0430
-3,0.8355,0.0378,0.8027,0.0453,0.8329,0.0326,0.8332,0.0311
-2,0.8905,0.0266,0.8755,0.0302,0.8883,0.0245,0.8889,0.0225
-1,0.9259,0.0189,0.9199,0.0202,0.9246,0.0184,0.9244,0.0169
0,0.9475,0.0141,0.9451,0.0141,0.9464,0.0139,0.9463,0.0131
1,0.9612,0.0107,0.9598,0.0108,0.9603,0.0109,0.9598,0.0103
2,0.9704,0.0082,0.9693,0.0083,0.9694,0.0083,0.9689,0.0082
3,0.9770,0.0065,0.9758,0.0066,0.9759,0.0065,0.9753,0.0067
4,0.9817,0.0052,0.9807,0.0052,0.9807,0.0054,0.9802,0.0053
5,0.9854,0.0044,0.9844,0.0043,0.9844,0.0044,0.9840,0.0044
6,0.9883,0.0034,0.9873,0.0036,0.9873,0.0036,0.9870,0.0036
7,0.9905,0.0028,0.9896,0.0029,0.9896,0.0029,0.9893,0.0030
8,0.9923,0.0023,0.9914,0.0025,0.9914,0.0025,0.9912,0.0026
9,0.9936,0.0020,0.9928,0.0022,0.9928,0.0022,0.9927,0.0022
10,0.9947,0.0018,0.9940,0.0019,0.9940,0.0020,0.9939,0.0019
11,0.9956,0.0014,0.9949,0.0017,0.9949,0.0017,0.9948,0.0017
12,0.9963,0.0013,0.9956,0.0015,0.9956,0.0016,0.9956,0.0016
13,0.9968,0.0012,0.9962,0.0014,0.9962,0.0015,0.9962,0.0015
14,0.9972,0.0011,0.9967,0.0013,0.9967,0.0014,0.9966,0.0014
15,0.9976,0.0010,0.9971,0.0013,0.9971,0.0013,0.9970,0.0013
16,0.9979,0.0010,0.9974,0.0012,0.9974,0.0012,0.9974,0.0013
17,0.9981,0.0009,0.9976,0.0012,0.9976,0.0012,0.9976,0.0012
18,0.9982,0.0009,0.9978,0.0011,0.9978,0.0012,0.9978,0.0012
19,0.9984,0.0009,0.9980,0.0011,0.9980,0.0011,0.9980,0.0012
20,0.9985,0.0008,0.9981,0.0011,0.9981,0.0011,0.9981,0.0012
21,0.9986,0.0008,0.9982,0.0011,0.9982,0.0011,0.9982,0.0011
22,0.9986,0.0008,0.9983,0.0011,0.9983,0.0011,0.9983,0.0012
23,0.9987,0.0008,0.9983,0.0011,0.9984,0.0011,0.9983,0.0011
24,0.9987,0.0008,0.9984,0.0011,0.9984,0.0011,0.9984,0.0011
25,0.9987,0.0008,0.9984,0.0011,0.9984,0.0011,0.9984,0.0011


==> data/jscc_4qam_msssim.csv <==
snr,4qam_soft_hard,4qam_soft_hard(std),4qam_soft_hard_KL,4qam_soft_hard_KL(std),4qam_nonuniform,4qam_nonuniform(std),4qam_nonuniform_KL,4qam_nonuniform_KL(std)
5,0.9757,0.0019,0.9777,0.0016,0.9755,0.0020,0.9777,0.0018
6,0.9784,0.0017,0.9801,0.0016,0.9783,0.0016,0.9803,0.0015
7,0.9803,0.0016,0.9819,0.0013,0.9802,0.0016,0.9822,0.0014
8,0.9817,0.0014,0.9832,0.0013,0.9816,0.0014,0.9835,0.0013
9,0.9826,0.0014,0.9840,0.0013,0.9826,0.0014,0.9843,0.0012
10,0.9833,0.0013,0.9846,0.0012,0.9832,0.0013,0.9849,0.0012
11,0.9837,0.0013,0.9850,0.0012,0.9837,0.0012,0.9853,0.0012
12,0.9840,0.0013,0.9853,0.0011,0.9840,0.0012,0.9856,0.0010
13,0.9842,0.0012,0.9855,0.0012,0.9842,0.0012,0.9858,0.0012
14,0.9843,0.0013,0.9856,0.0011,0.9843,0.0012,0.9860,0.0012
15,0.9845,0.0012,0.9857,0.0011,0.9844,0.0012,0.9861,0.0012
16,0.9845,0.0012,0.9858,0.0012,0.9845,0.0013,0.9861,0.0011
17,0.9846,0.0012,0.9858,0.0012,0.9845,0.0012,0.9861,0.0011
18,0.9846,0.0012,0.9858,0.0011,0.9846,0.0012,0.9861,0.0011
19,0.9846,0.0013,0.9858,0.0011,0.9846,0.0012,0.9861,0.0010
20,0.9846,0.0012,0.9858,0.0012,0.9846,0.0012,0.9861,0.0011
21,0.9846,0.0012,0.9858,0.0012,0.9846,0.0013,0.9861,0.0012
22,0.9845,0.0012,0.9858,0.0011,0.9846,0.0013,0.9861,0.0011
23,0.9844,0.0012,0.9858,0.0011,0.9846,0.0012,0.9861,0.0011
24,0.9843,0.0013,0.9858,0.0011,0.9846,0.0012,0.9861,0.0011
25,0.9842,0.0012,0.9858,0.0012,0.9846,0.0012,0.9861,0.0011


==> data/jscc_4qam_psnr.csv <==
snr,4qam_soft_hard,4qam_soft_hard(std),4qam_soft_hard_KL,4qam_soft_hard_KL(std),4qam_nonuniform,4qam_nonuniform(std),4qam_nonuniform_KL,4qam_nonuniform_KL(std)
-5,15.19,2.08,16.34,1.99,15.85,1.82,15.14,2.74
-4,15.95,1.99,17.38,2.01,16.84,1.83,15.88,2.79
-3,16.94,1.90,18.62,2.04,17.96,1.83,16.83,2.81
-2,18.25,1.81,19.97,2.03,19.21,1.83,18.02,2.79
-1,19.92,1.81,21.41,2.08,20.61,1.83,19.47,2.53
0,21.54,1.87,22.87,2.08,22.20,1.83,21.38,2.12
1,23.40,1.93,24.41,2.08,23.65,1.89,23.24,2.05
2,24.94,1.93,25.65,2.05,25.02,1.92,25.33,2.02
3,26.22,1.94,26.81,2.03,26.20,1.94,26.76,2.08
4,27.29,2.00,27.77,2.06,27.19,1.95,27.78,2.07
5,28.11,2.03,28.54,2.09,27.89,1.98,28.56,2.09
6,28.75,2.05,29.17,2.10,28.55,2.01,29.23,2.11
7,29.23,2.08,29.68,2.12,29.06,2.03,29.74,2.12
8,29.58,2.10,30.04,2.14,29.45,2.05,30.11,2.13
9,29.83,2.11,30.31,2.14,29.71,2.06,30.38,2.15
10,30.00,2.11,30.49,2.16,29.89,2.06,30.57,2.15
11,30.11,2.11,30.62,2.16,30.02,2.07,30.69,2.17
12,30.19,2.11,30.70,2.16,30.10,2.07,30.76,2.17
13,30.24,2.11,30.76,2.16,30.16,2.08,30.82,2.18
14,30.28,2.10,30.80,2.16,30.21,2.08,30.86,2.18
15,30.30,2.10,30.83,2.16,30.23,2.08,30.88,2.18
16,30.32,2.10,30.84,2.16,30.25,2.08,30.89,2.19
17,30.33,2.09,30.85,2.16,30.26,2.08,30.90,2.19
18,30.33,2.09,30.85,2.16,30.27,2.08,30.91,2.18
19,30.33,2.09,30.85,2.16,30.27,2.08,30.91,2.18
20,30.33,2.08,30.85,2.16,30.27,2.08,30.91,2.18
21,30.33,2.08,30.85,2.16,30.27,2.07,30.91,2.17
22,30.33,2.07,30.85,2.16,30.27,2.06,30.91,2.16
23,30.33,2.06,30.85,2.15,30.27,2.05,30.91,2.15
24,30.33,2.06,30.85,2.14,30.27,2.04,30.91,2.13
25,30.33,2.04,30.85,2.13,30.27,2.03,30.91,2.10


==> data/jscc_4qam_ssim.csv <==
snr,4qam_soft_hard,4qam_soft_hard(std),4qam_soft_hard_KL,4qam_soft_hard_KL(std),4qam_nonuniform,4qam_nonuniform(std),4qam_nonuniform_KL,4qam_nonuniform_KL(std)
-5,0.2722,0.0852,0.3303,0.0970,0.2934,0.07292,0.3740,0.0879
-4,0.3425,0.0841,0.4094,0.0984,0.3643,0.07368,0.4535,0.0903
-3,0.4366,0.0823,0.5026,0.0981,0.4609,0.07267,0.5416,0.0895
-2,0.5469,0.0732,0.6022,0.0917,0.5752,0.06629,0.6333,0.0822
-1,0.6545,0.0614,0.7018,0.0789,0.6885,0.05818,0.7275,0.0678
0,0.7571,0.0498,0.7800,0.0622,0.7912,0.04993,0.8002,0.0551
1,0.8443,0.0406,0.8530,0.0441,0.8437,0.04318,0.8572,0.0411
2,0.8881,0.0330,0.8934,0.0353,0.8823,0.03582,0.8960,0.0328
3,0.9163,0.0276,0.9170,0.0286,0.9091,0.02932,0.9217,0.0267
4,0.9341,0.0231,0.9340,0.0238,0.9275,0.02518,0.9385,0.0224
5,0.9454,0.0201,0.9453,0.0205,0.9398,0.02172,0.9489,0.0196
6,0.9532,0.0181,0.9528,0.0181,0.9483,0.01927,0.9559,0.0174
7,0.9582,0.0165,0.9581,0.0166,0.9541,0.01749,0.9606,0.0159
8,0.9617,0.0154,0.9617,0.0155,0.9581,0.01631,0.9638,0.0151
9,0.9641,0.0146,0.9641,0.0148,0.9609,0.01546,0.9659,0.0146
10,0.9655,0.0142,0.9657,0.0144,0.9627,0.01496,0.9670,0.0142
11,0.9664,0.0138,0.9667,0.0142,0.9640,0.01445,0.9677,0.0140
12,0.9669,0.0137,0.9675,0.0140,0.9648,0.01422,0.9681,0.0139
13,0.9673,0.0135,0.9679,0.0140,0.9654,0.01401,0.9684,0.0138
14,0.9675,0.0135,0.9682,0.0139,0.9658,0.01391,0.9686,0.0138
15,0.9675,0.0134,0.9685,0.0139,0.9661,0.01384,0.9687,0.0137
16,0.9676,0.0134,0.9686,0.0139,0.9662,0.01381,0.9688,0.0137
17,0.9676,0.0134,0.9687,0.0140,0.9663,0.01382,0.9688,0.0137
18,0.9676,0.0133,0.9688,0.0140,0.9664,0.01382,0.9688,0.0137
19,0.9676,0.0134,0.9688,0.0141,0.9664,0.01386,0.9688,0.0137
20,0.9676,0.0134,0.9688,0.0141,0.9664,0.01393,0.9688,0.0137
21,0.9676,0.0134,0.9688,0.0142,0.9664,0.01403,0.9688,0.0137
22,0.9676,0.0135,0.9688,0.0142,0.9664,0.01423,0.9688,0.0139
23,0.9676,0.0136,0.9688,0.0143,0.9664,0.01458,0.9688,0.0140
24,0.9676,0.0137,0.9688,0.0144,0.9664,0.01527,0.9688,0.0142
25,0.9676,0.0137,0.9688,0.0144,0.9664,0.01527,0.9688,0.0142


==> data/jscc_64qam_msssim.csv <==
snr,64qam_soft_hard,64qam_soft_hard(std),64qam_soft_hard_KL,64qam_soft_hard_KL(std),64qam_nonuniform,64qam_nonuniform(std),64qam_nonuniform_KL,64qam_nonuniform_KL(std)
5,0.9903,0.00090,0.9900,0.00099,0.9898,0.00095,0.9901,0.00091
6,0.9921,0.00066,0.9917,0.00082,0.9914,0.00074,0.9918,0.00076
7,0.9935,0.00065,0.9931,0.00064,0.9927,0.00069,0.9931,0.00062
8,0.9946,0.00049,0.9942,0.00050,0.9938,0.00056,0.9942,0.00052
9,0.9954,0.00038,0.9951,0.00041,0.9946,0.00048,0.9950,0.00041
10,0.9961,0.00034,0.9958,0.00038,0.9953,0.00042,0.9957,0.00038
11,0.9966,0.00028,0.9963,0.00029,0.9959,0.00035,0.9962,0.00032
12,0.9970,0.00025,0.9967,0.00027,0.9963,0.00031,0.9966,0.00026
13,0.9973,0.00021,0.9971,0.00025,0.9967,0.00028,0.9969,0.00027
14,0.9976,0.00021,0.9973,0.00022,0.9970,0.00026,0.9972,0.00025
15,0.9977,0.00019,0.9975,0.00021,0.9972,0.00025,0.9974,0.00022
16,0.9979,0.00017,0.9977,0.00019,0.9974,0.00022,0.9975,0.00020
17,0.9980,0.00019,0.9978,0.00019,0.9975,0.00020,0.9977,0.00021
18,0.9981,0.00016,0.9979,0.00017,0.9976,0.00020,0.9978,0.00019
19,0.9982,0.00016,0.9980,0.00017,0.9977,0.00019,0.9978,0.00017
20,0.9983,0.00016,0.9981,0.00018,0.9978,0.00019,0.9979,0.00018
21,0.9983,0.00015,0.9981,0.00016,0.9979,0.00019,0.9980,0.00017
22,0.9983,0.00015,0.9982,0.00016,0.9979,0.00018,0.9980,0.00017
23,0.9984,0.00015,0.9982,0.00014,0.9980,0.00019,0.9980,0.00017
24,0.9984,0.00015,0.9982,0.00015,0.9980,0.00018,0.9979,0.00018
25,0.9984,0.00014,0.9983,0.00014,0.9980,0.00017,0.9978,0.00018


==> data/jscc_64qam_psnr.csv <==
snr,64qam_soft_hard,64qam_soft_hard(std),64qam_soft_hard_KL,64qam_soft_hard_KL(std),64qam_nonuniform,64qam_nonuniform(std),64qam_nonuniform_KL,64qam_nonuniform_KL(std)
-5,16.70,2.17,16.52,1.87,16.94,1.79,18.04,1.92
-4,18.61,2.10,18.51,1.90,18.61,1.65,19.94,1.81
-3,20.76,1.92,20.75,1.79,20.58,1.58,21.98,1.69
-2,22.94,1.74,22.98,1.71,22.73,1.58,23.95,1.59
-1,24.99,1.62,25.14,1.63,24.99,1.61,25.79,1.51
0,26.82,1.57,26.94,1.58,27.03,1.60,27.35,1.53
1,28.34,1.54,28.39,1.57,28.54,1.59,28.68,1.53
2,29.67,1.54,29.66,1.56,29.75,1.61,29.85,1.54
3,30.82,1.56,30.77,1.58,30.78,1.61,30.88,1.55
4,31.88,1.57,31.78,1.61,31.71,1.63,31.84,1.57
5,32.85,1.61,32.71,1.62,32.55,1.65,32.72,1.62
6,33.78,1.65,33.58,1.65,33.35,1.68,33.55,1.66
7,34.65,1.71,34.42,1.71,34.10,1.71,34.33,1.70
8,35.46,1.76,35.20,1.77,34.81,1.76,35.06,1.77
9,36.21,1.82,35.91,1.84,35.46,1.82,35.73,1.82
10,36.88,1.88,36.56,1.89,36.07,1.87,36.35,1.89
11,37.50,1.95,37.16,1.95,36.63,1.94,36.91,1.95
12,38.05,2.02,37.70,2.01,37.14,1.99,37.41,2.01
13,38.53,2.07,38.18,2.07,37.59,2.05,37.85,2.07
14,38.96,2.13,38.59,2.13,37.99,2.10,38.23,2.12
15,39.33,2.18,38.96,2.18,38.34,2.15,38.57,2.17
16,39.64,2.22,39.27,2.23,38.64,2.20,38.86,2.23
17,39.91,2.27,39.55,2.27,38.91,2.24,39.09,2.27
18,40.13,2.31,39.77,2.31,39.12,2.27,39.30,2.30
19,40.32,2.34,39.96,2.34,39.31,2.30,39.47,2.33
20,40.48,2.36,40.11,2.36,39.47,2.33,39.59,2.36
21,40.60,2.39,40.24,2.39,39.59,2.35,39.70,2.38
22,40.70,2.41,40.33,2.41,39.69,2.37,39.77,2.39
23,40.78,2.43,40.40,2.42,39.76,2.38,39.81,2.40
24,40.83,2.44,40.45,2.42,39.82,2.40,39.80,2.39
25,40.85,2.44,40.49,2.42,39.86,2.40,39.72,2.34


==> data/jscc_64qam_ssim.csv <==
snr,64qam_soft_hard,64qam_soft_hard(std),64qam_soft_hard_KL,64qam_soft_hard_KL(std),64qam_nonuniform,64qam_nonuniform(std),64qam_nonuniform_KL,64qam_nonuniform_KL(std)
-5,0.6677,0.0762,0.6666,0.0776,0.6706,0.0607,0.6506,0.0680
-4,0.7583,0.0631,0.7599,0.0636,0.7638,0.0499,0.7493,0.0561
-3,0.8326,0.0476,0.8341,0.0476,0.8391,0.0368,0.8294,0.0435
-2,0.8873,0.0333,0.8885,0.0340,0.8919,0.0272,0.8862,0.0306
-1,0.9222,0.0246,0.9235,0.0237,0.9260,0.0198,0.9217,0.0213
0,0.9442,0.0173,0.9449,0.0171,0.9457,0.0153,0.9439,0.0153
1,0.9583,0.0131,0.9587,0.0131,0.9584,0.0122,0.9584,0.0116
2,0.9676,0.0105,0.9679,0.0101,0.9673,0.0098,0.9680,0.0095
3,0.9743,0.0083,0.9746,0.0080,0.9737,0.0080,0.9747,0.0079
4,0.9793,0.0071,0.9795,0.0068,0.9786,0.0069,0.9798,0.0066
5,0.9831,0.0057,0.9832,0.0057,0.9824,0.0058,0.9835,0.0054
6,0.9861,0.0049,0.9862,0.0050,0.9852,0.0050,0.9863,0.0047
7,0.9883,0.0044,0.9884,0.0044,0.9875,0.0044,0.9886,0.0041
8,0.9901,0.0038,0.9901,0.0041,0.9893,0.0039,0.9903,0.0037
9,0.9915,0.0036,0.9915,0.0035,0.9907,0.0035,0.9917,0.0033
10,0.9926,0.0032,0.9926,0.0032,0.9919,0.0033,0.9927,0.0031
11,0.9935,0.0029,0.9935,0.0029,0.9928,0.0030,0.9935,0.0028
12,0.9941,0.0027,0.9942,0.0027,0.9935,0.0028,0.9942,0.0026
13,0.9947,0.0026,0.9947,0.0026,0.9941,0.0026,0.9947,0.0024
14,0.9951,0.0025,0.9951,0.0025,0.9945,0.0026,0.9951,0.0023
15,0.9955,0.0023,0.9955,0.0024,0.9949,0.0024,0.9955,0.0022
16,0.9957,0.0023,0.9958,0.0022,0.9952,0.0024,0.9957,0.0021
17,0.9960,0.0022,0.9960,0.0022,0.9954,0.0023,0.9960,0.0021
18,0.9961,0.0021,0.9961,0.0022,0.9956,0.0023,0.9961,0.0020
19,0.9963,0.0021,0.9963,0.0021,0.9958,0.0022,0.9963,0.0020
20,0.9964,0.0021,0.9964,0.0021,0.9959,0.0022,0.9964,0.0020
21,0.9965,0.0020,0.9965,0.0021,0.9960,0.0021,0.9964,0.0020
22,0.9965,0.0020,0.9965,0.0021,0.9960,0.0021,0.9965,0.0020
23,0.9966,0.0020,0.9966,0.0020,0.9961,0.0021,0.9965,0.0019
24,0.9966,0.0020,0.9966,0.0020,0.9961,0.0021,0.9966,0.0021
25,0.9966,0.0020,0.9966,0.0020,0.9961,0.0021,0.9966,0.0021


==> data/jscc_continuous.csv <==
snr,PSNR,PSNR(std),MS-SSIM,MS-SSIM(std),SSIM,SSIM(std)
-5,18.64,2.42,,,0.7879,0.0630
-4,20.34,2.49,,,0.8403,0.0529
-3,22.23,2.55,,,0.8805,0.0431
-2,24.18,2.61,,,0.9115,0.0338
-1,26.01,2.68,,,0.9336,0.0263
0,27.58,2.70,,,0.9495,0.0206
1,28.91,2.66,,,0.9610,0.0161
2,30.05,2.61,,,0.9693,0.0130
3,31.09,2.53,,,0.9757,0.0104
4,32.05,2.50,,,0.9805,0.0084
5,32.96,2.47,0.9903,0.00083,0.9843,0.0069
6,33.84,2.43,0.9920,0.00063,0.9872,0.0056
7,34.68,2.41,0.9933,0.00055,0.9896,0.0046
8,35.50,2.38,0.9944,0.00048,0.9914,0.0038
9,36.28,2.36,0.9953,0.00043,0.9929,0.0032
10,37.03,2.36,0.9961,0.00033,0.9941,0.0028
11,37.79,2.37,0.9967,0.00028,0.9950,0.0023
12,38.54,2.37,0.9972,0.00023,0.9958,0.0020
13,39.26,2.37,0.9976,0.00021,0.9964,0.0018
14,39.94,2.38,0.9980,0.00017,0.9969,0.0016
15,40.58,2.41,0.9983,0.00016,0.9973,0.0014
16,41.19,2.43,0.9985,0.00013,0.9976,0.0013
17,41.74,2.46,0.9987,0.00012,0.9979,0.0012
18,42.25,2.49,0.9988,0.00011,0.9981,0.0011
19,42.70,2.52,0.9989,0.00011,0.9982,0.0012
20,43.11,2.55,0.9990,0.00011,0.9983,0.0011
21,43.45,2.58,0.9991,0.00010,0.9984,0.0010
22,43.74,2.60,0.9991,0.00009,0.9985,0.0011
23,43.96,2.62,0.9992,0.00009,0.9986,0.0010
24,44.06,2.63,0.9992,0.00009,0.9986,0.0011
25,44.12,2.64,0.9992,0.00009,0.9986,0.0011

